Multilevel Skeletonization Using Local Separators

In this paper we give a new, efficient algorithm for computing curve skeletons, based on local separators. Our efficiency stems from a multilevel approach, where we solve small problems across levels of detail and combine these in order to quickly obtain a skeleton. We do this in a highly modular fashion, ensuring complete flexibility in adapting the algorithm for specific types of input or for otherwise targeting specific applications. Separator based skeletonization was first proposed by B{\ae}rentzen and Rotenberg in [ACM Tran. Graphics'21], showing high quality output at the cost of running times which become prohibitive for large inputs. Our new approach retains the high quality output, and applicability to any spatially embedded graph, while being orders of magnitude faster for all practical purposes. We test our skeletonization algorithm for efficiency and quality in practice, comparing it to local separator skeletonization on the University of Groningen Skeletonization Benchmark [Telea'16].

==> data/quality/lem_skel.txt <==
-- Using X11 for window creation
-- Configuring done
-- Generating done
-- Build files have been written to: /home/etoga/Programming/GEL/cmake-build-default
[1/2] Building CXX object CMakeFiles/skeltal.dir/headless_driver.cpp.o
[2/2] Linking CXX executable skeltal
17674	&	-214	&	-6	&	-7	&	-2	&	0.242987	&	0.136002 \\
18020	&	-132	&	0	&	2	&	0	&	0.0267864	&	0.0265365 \\
19465	&	-563	&	-3	&	-35	&	2	&	0.0437028	&	0.0415616 \\
20304	&	0	&	6	&	-1	&	-2	&	0.534996	&	0.365925 \\
20306	&	1	&	1	&	0	&	0	&	0.13103	&	0.137122 \\
21362	&	1	&	1	&	0	&	0	&	0.138338	&	0.0941336 \\
21464	&	-94	&	-1	&	-1	&	0	&	0.0287383	&	0.0848934 \\
21747	&	-4	&	0	&	0	&	0	&	0.0232842	&	0.0247181 \\
21788	&	-39	&	-4	&	3	&	0	&	0.331518	&	0.253539 \\
22081	&	-41	&	2	&	2	&	0	&	0.0191042	&	0.0364621 \\
22290	&	-4	&	-8	&	2	&	-1	&	0.724273	&	0.584943 \\
22601	&	-12	&	-4	&	6	&	0	&	0.0448619	&	0.0455526 \\
22669	&	-106	&	1	&	1	&	0	&	0.144748	&	0.123809 \\
22701	&	-4	&	2	&	-1	&	0	&	0.595045	&	0.353578 \\
22711	&	-10	&	0	&	0	&	0	&	0.0529444	&	0.0371701 \\
22808	&	-76	&	0	&	0	&	0	&	0.0371294	&	0.0360032 \\
22826	&	-35	&	16	&	1	&	-4	&	0.263343	&	0.257184 \\
23091	&	-29	&	0	&	-1	&	0	&	0.396678	&	0.28389 \\
711_dente	&	-10	&	-3	&	-2	&	0	&	0.474553	&	0.201984 \\
armadillo	&	-149	&	-17	&	-6	&	0	&	0.220078	&	0.165342 \\
armadillo_vc	&	-130	&	-19	&	-10	&	0	&	0.249026	&	0.0830985 \\
asiandragon10a	&	485	&	63	&	27	&	1	&	-	&	- \\
asiandragon9a	&	-303	&	-27	&	-3	&	0	&	0.146472	&	0.0809961 \\
ballJoint	&	-34	&	-9	&	-5	&	0	&	0.335091	&	0.128461 \\
bird2	&	-40	&	-2	&	-2	&	0	&	0.0911887	&	0.0434792 \\
bird3	&	-66	&	-6	&	-2	&	0	&	0.102782	&	0.0483936 \\
bird4	&	-99	&	-6	&	-2	&	0	&	0.131071	&	0.0457664 \\
bird	&	-35	&	-1	&	-1	&	0	&	0.064136	&	0.0591958 \\
bmw2	&	-61	&	-5	&	5	&	0	&	0.181548	&	0.165533 \\
bmw	&	-96	&	-10	&	0	&	0	&	0.140737	&	0.13919 \\
boeing	&	-6	&	4	&	2	&	0	&	0.0700192	&	0.0958734 \\
brain2	&	-91	&	-51	&	-11	&	2	&	0.380483	&	0.274007 \\
bunny	&	-35	&	-13	&	-2	&	0	&	0.371084	&	0.218552 \\
bun_zipper_res2	&	-23	&	-5	&	-5	&	-1	&	0.309635	&	0.228842 \\
bun_zipper_res3	&	-10	&	-2	&	-1	&	-1	&	0.387004	&	0.224203 \\
bun_zipper_res4	&	-1	&	0	&	0	&	0	&	0.237761	&	0.19944 \\
bun_zipper	&	-34	&	-12	&	-2	&	0	&	0.366736	&	0.184346 \\
chicken_high	&	-65	&	-25	&	-10	&	0	&	0.352596	&	0.128001 \\
cow10	&	-204	&	-2	&	0	&	0	&	0.131613	&	0.0956342 \\
cow2	&	-213	&	-1	&	0	&	0	&	0.0974546	&	0.0992171 \\
cow3	&	-200	&	1	&	-2	&	0	&	0.161176	&	0.118553 \\
cow9	&	145	&	15	&	3	&	1	&	-	&	- \\
cube2	&	-36	&	-1	&	-1	&	0	&	0.545168	&	0.322115 \\
dog	&	-58	&	-9	&	-4	&	0	&	0.0901815	&	0.058035 \\
dragon	&	-277	&	-35	&	-31	&	-2	&	0.221926	&	0.124984 \\
dragon_vrip_res2	&	390	&	174	&	51	&	1	&	-	&	- \\
dragon_vrip_res3	&	307	&	152	&	39	&	1	&	-	&	- \\
dragon_vrip_res4	&	152	&	65	&	24	&	1	&	-	&	- \\
dragon_vrip	&	777	&	222	&	71	&	23	&	-	&	- \\
ele12a	&	-87	&	-3	&	-1	&	0	&	0.185378	&	0.123558 \\
ele_fine	&	-196	&	-4	&	-6	&	0	&	0.187097	&	0.157745 \\
elk2	&	-53	&	-1	&	-2	&	0	&	0.212646	&	0.251487 \\
fertility	&	-46	&	-3	&	-1	&	0	&	0.273804	&	0.0874419 \\
frog	&	-86	&	-2	&	0	&	0	&	0.22128	&	0.141774 \\
gargoyle	&	-56	&	-19	&	-10	&	0	&	0.318482	&	0.147751 \\
grandpiano	&	-4	&	0	&	0	&	0	&	0.164264	&	0.190796 \\
happy4	&	-589	&	-409	&	-21	&	-100	&	0.199295	&	0.0887277 \\
happy	&	982	&	308	&	58	&	44	&	-	&	- \\
heart	&	-41	&	-7	&	5	&	0	&	0.336127	&	0.243949 \\
heptoroid	&	-245	&	0	&	0	&	0	&	0.0705061	&	0.068063 \\
hh2	&	-100	&	-1	&	-2	&	0	&	0.193822	&	0.189663 \\
hh	&	-61	&	0	&	-3	&	0	&	0.17783	&	0.141936 \\
hht	&	-86	&	1	&	1	&	0	&	0.149574	&	0.174906 \\
hippo	&	-80	&	-17	&	-12	&	0	&	0.20746	&	0.153264 \\
horse3	&	-190	&	-2	&	-3	&	0	&	0.130538	&	0.123331 \\
horse9	&	-148	&	-2	&	-1	&	0	&	0.110968	&	0.101046 \\
horse	&	-95	&	-1	&	-1	&	0	&	0.112222	&	0.111066 \\
hound2	&	-88	&	-20	&	1	&	0	&	0.17887	&	0.0557737 \\
hound	&	-25	&	0	&	2	&	-1	&	0.0854626	&	0.0731542 \\
human_hand	&	-64	&	-3	&	-1	&	0	&	0.181229	&	0.0866464 \\
humerus	&	-60	&	-4	&	-1	&	0	&	0.0959782	&	0.0774577 \\
ico	&	-7	&	-5	&	-1	&	0	&	1.46654e+32	&	0 \\
kitten3	&	-25	&	-5	&	0	&	0	&	0.234016	&	0.267631 \\
kitten	&	-46	&	-8	&	-1	&	0	&	0.26524	&	0.197679 \\
lion2	&	-179	&	-56	&	-17	&	0	&	0.171686	&	0.118093 \\
lion	&	-246	&	-60	&	-18	&	1	&	0.206408	&	0.10091 \\
lucy	&	-175	&	-93	&	-13	&	0	&	0.163102	&	0.133512 \\
memento	&	-72	&	-1	&	-2	&	0	&	0.326454	&	0.226977 \\
micscope2	&	-1447	&	1	&	-5	&	0	&	0.0999958	&	0.410087 \\
micscope	&	-6	&	-6	&	-5	&	2	&	0.0163587	&	0.526192 \\
mouse2	&	-202	&	-19	&	-5	&	0	&	0.133177	&	0.0925803 \\
mouse	&	-2	&	-3	&	1	&	0	&	0.0942147	&	0.110964 \\
m	&	44	&	15	&	6	&	1	&	0.0580312	&	0.181962 \\
neptune	&	-73	&	-16	&	-5	&	0	&	0.200924	&	0.0508065 \\
noisydino2	&	-59	&	-10	&	-7	&	0	&	0.0858338	&	0.0586712 \\
noisydino8a	&	-63	&	-3	&	-3	&	0	&	0.0876304	&	0.0788599 \\
noisydino	&	-51	&	-6	&	-5	&	0	&	0.0871886	&	0.0806523 \\
pig2	&	-233	&	-3	&	-1	&	0	&	0.281781	&	0.13851 \\
pig	&	-5	&	1	&	1	&	0	&	0.136812	&	0.185151 \\
pipe	&	-9	&	0	&	0	&	0	&	0.0608525	&	0.0367033 \\
rcube2	&	-26	&	-2	&	-2	&	0	&	0.82234	&	0.37449 \\
rcube	&	-35	&	-1	&	-1	&	0	&	0.552556	&	0.481529 \\
rhino2	&	-190	&	-52	&	-20	&	0	&	0.285996	&	0.107248 \\
rhino	&	-28	&	-13	&	-6	&	0	&	0.207169	&	0.124026 \\
rockerArm2	&	-46	&	-1	&	-1	&	0	&	0.254169	&	0.157712 \\
rockerArm	&	-33	&	-1	&	-1	&	0	&	0.262787	&	0.147716 \\
rotor	&	-29	&	3	&	1	&	0	&	0.0792849	&	0.0977375 \\
sacrum	&	-147	&	-22	&	-12	&	-4	&	0.408094	&	0.169373 \\
sandal2	&	-315	&	5	&	-6	&	-2	&	0.136338	&	0.0763513 \\
sandal3	&	-95	&	16	&	-11	&	-6	&	0.148504	&	0.0690598 \\
sandal	&	6	&	4	&	4	&	-2	&	0.102921	&	0.0923182 \\
scapula	&	-81	&	-10	&	-9	&	0	&	0.325198	&	0.170676 \\
screwdriver	&	-55	&	-2	&	-1	&	0	&	0.19814	&	0.0929329 \\
seabowl	&	-88	&	-19	&	-5	&	-1	&	0.366275	&	0.173513 \\
ship1	&	2	&	-9	&	6	&	4	&	0.248314	&	0.187957 \\
ship2	&	-79	&	2	&	-1	&	-6	&	0.196807	&	0.20017 \\
ship3	&	-167	&	13	&	-5	&	-5	&	0.166875	&	0.23599 \\
spider	&	12	&	-2	&	-2	&	0	&	0.0914775	&	0.0515585 \\
tomgun2	&	-89	&	51	&	-9	&	-2	&	0.0771206	&	0.0655649 \\
tomgun	&	3	&	-5	&	-2	&	0	&	0.045953	&	0.0647683 \\
walleye2	&	-49	&	0	&	4	&	-1	&	0.133166	&	0.041185 \\
walleye	&	-1	&	-10	&	3	&	0	&	0.212548	&	0.0931524 \\


==> data/quality/lemre_skel.txt <==
-- Using X11 for window creation
-- Configuring done
-- Generating done
-- Build files have been written to: /home/etoga/Programming/GEL/cmake-build-default
ninja: no work to do.
17674	&	13	&	7	&	3	&	0.0124083	&	0.00351977	&	0.00166652	&	0.000644372 \\
18020	&	0	&	41	&	42	&	0.00140581	&	0.00115323	&	4.46341e-05	&	4.3664e-05 \\
19465	&	245	&	304	&	149	&	0.00357973	&	0.00408472	&	0.000373833	&	0.000406683 \\
20304	&	6	&	1	&	0	&	0.00246436	&	0.00222728	&	0.00086599	&	0.00072481 \\
20306	&	3	&	1	&	0	&	0.000679674	&	0.000733615	&	0.000341334	&	0.000351242 \\
21362	&	21	&	1	&	0	&	0.0030727	&	0.00287279	&	0.000285716	&	0.000275475 \\
21464	&	10	&	0	&	6	&	0.00477072	&	0.00131775	&	9.62148e-05	&	5.47863e-05 \\
21747	&	0	&	4	&	3	&	0.00700899	&	0.00790074	&	0.000792152	&	0.000816808 \\
21788	&	47	&	12	&	0	&	0.0032998	&	0.00256737	&	0.000616223	&	0.000501696 \\
22081	&	3	&	11	&	5	&	0.00136757	&	0.000465881	&	0.000118593	&	0.000114515 \\
22290	&	2	&	0	&	0	&	0.00367012	&	0.000256152	&	0.00176714	&	0.000106302 \\
22601	&	131	&	49	&	8	&	0.00149534	&	0.00120355	&	0.000133203	&	0.000129645 \\
22669	&	0	&	0	&	1	&	0.00124741	&	0.00067321	&	0.000205549	&	0.000172351 \\
22701	&	3	&	1	&	0	&	0.0182884	&	0.0126324	&	0.00677293	&	0.00336636 \\
22711	&	1	&	1	&	1	&	0.000654196	&	0.00152947	&	0.000119434	&	0.000114106 \\
22808	&	0	&	0	&	1	&	0.000254327	&	0.000252635	&	7.34305e-05	&	7.19958e-05 \\
22826	&	12	&	2	&	3	&	0.0298424	&	0.0284331	&	0.00640231	&	0.00791478 \\
23091	&	4	&	2	&	0	&	0.0190913	&	0.0153203	&	0.00614273	&	0.00489421 \\
711_dente	&	4	&	2	&	0	&	4.80094	&	1.42855	&	0.946613	&	0.49113 \\
armadillo	&	19	&	6	&	0	&	19.9454	&	10.3167	&	2.65084	&	1.8395 \\
armadillo_vc	&	18	&	5	&	0	&	20.5971	&	10.2379	&	2.86506	&	2.07433 \\
asiandragon10a	&	64	&	27	&	1	&	-	&	-	&	-	&	- \\
asiandragon9a	&	59	&	23	&	1	&	15.0519	&	8.47604	&	2.30109	&	1.4176 \\
ballJoint	&	3	&	1	&	0	&	0.756054	&	0.210368	&	0.228884	&	0.095591 \\
bird2	&	6	&	2	&	0	&	12.7947	&	6.11899	&	1.99019	&	1.6439 \\
bird3	&	8	&	4	&	0	&	13.3913	&	4.59073	&	1.99415	&	1.59432 \\
bird4	&	7	&	4	&	0	&	18.9515	&	7.26687	&	2.74036	&	1.86207 \\
bird	&	5	&	2	&	0	&	13.8721	&	5.53682	&	2.06785	&	1.62383 \\
bmw2	&	554	&	154	&	74	&	81.8501	&	82.6856	&	8.31092	&	6.40229 \\
bmw	&	489	&	122	&	66	&	80.2922	&	67.8938	&	7.31567	&	5.09096 \\
boeing	&	131	&	14	&	37	&	5388.28	&	8441.02	&	802.677	&	926.659 \\
brain2	&	43	&	11	&	2	&	1.2745	&	0.834939	&	0.343181	&	0.196423 \\
bunny	&	4	&	5	&	4	&	0.0303173	&	0.0236355	&	0.00931256	&	0.00751957 \\
bun_zipper_res2	&	15	&	4	&	3	&	0.0232759	&	0.0202896	&	0.00611035	&	0.00585313 \\
bun_zipper_res3	&	12	&	3	&	2	&	0.0417283	&	0.0230128	&	0.00923716	&	0.00755066 \\
bun_zipper_res4	&	7	&	2	&	1	&	0.0265321	&	0.0268882	&	0.00882433	&	0.0092706 \\
bun_zipper	&	6	&	4	&	3	&	0.0342324	&	0.0236309	&	0.00873985	&	0.00665774 \\
chicken_high	&	4	&	2	&	0	&	34.8891	&	10.7728	&	10.7479	&	3.69459 \\
cow10	&	15	&	4	&	1	&	0.0554613	&	0.0382296	&	0.0129285	&	0.0115143 \\
cow2	&	14	&	3	&	0	&	0.0631973	&	0.0600251	&	0.0126254	&	0.0116341 \\
cow3	&	21	&	10	&	0	&	0.0594	&	0.0526389	&	0.0135162	&	0.0107851 \\
cow9	&	15	&	5	&	1	&	-	&	-	&	-	&	- \\
cube2	&	3	&	1	&	0	&	2.30546	&	0.951533	&	0.890543	&	0.453658 \\
dog	&	12	&	6	&	0	&	0.0651804	&	0.0596777	&	0.0125641	&	0.0107675 \\
dragon	&	198	&	57	&	22	&	0.0213894	&	0.0126263	&	0.00273739	&	0.0020589 \\
dragon_vrip_res2	&	140	&	41	&	1	&	-	&	-	&	-	&	- \\
dragon_vrip_res3	&	147	&	36	&	1	&	-	&	-	&	-	&	- \\
dragon_vrip_res4	&	58	&	16	&	1	&	-	&	-	&	-	&	- \\
dragon_vrip	&	205	&	55	&	21	&	-	&	-	&	-	&	- \\
ele12a	&	9	&	7	&	3	&	0.103207	&	0.0556305	&	0.0149169	&	0.0117393 \\
ele_fine	&	9	&	6	&	3	&	0.12103	&	0.0733524	&	0.0224041	&	0.0188211 \\
elk2	&	7	&	4	&	1	&	18.9839	&	22.2625	&	4.67484	&	4.13869 \\
fertility	&	0	&	4	&	4	&	20.2021	&	13.5666	&	2.48648	&	1.95466 \\
frog	&	21	&	6	&	0	&	0.111016	&	0.0966238	&	0.0171712	&	0.0150429 \\
gargoyle	&	9	&	4	&	0	&	0.374309	&	0.149972	&	0.0995223	&	0.0526339 \\
grandpiano	&	30	&	0	&	1	&	32.4827	&	13.4224	&	1.84523	&	0.819708 \\
happy4	&	444	&	32	&	47	&	0.0134691	&	0.00935734	&	0.00200733	&	0.000879414 \\
happy	&	262	&	47	&	47	&	-	&	-	&	-	&	- \\
heart	&	47	&	12	&	0	&	0.00330877	&	0.00216593	&	0.000690938	&	0.000516761 \\
heptoroid	&	0	&	7	&	22	&	0.189644	&	0.169531	&	0.0375221	&	0.0367549 \\
hh2	&	11	&	3	&	0	&	21.6088	&	14.0342	&	3.2722	&	2.57168 \\
hh	&	11	&	3	&	0	&	24.0221	&	15.2632	&	3.66579	&	3.00141 \\
hht	&	8	&	2	&	0	&	22.4523	&	17.9638	&	3.39592	&	3.36988 \\
hippo	&	17	&	7	&	0	&	6.4264	&	3.87883	&	1.34585	&	1.22913 \\
horse3	&	12	&	6	&	0	&	0.0165922	&	0.0161072	&	0.00398768	&	0.00312035 \\
horse9	&	8	&	3	&	0	&	0.0159197	&	0.0183307	&	0.00345418	&	0.00352186 \\
horse	&	8	&	3	&	0	&	0.0190498	&	0.0191918	&	0.0039172	&	0.00372297 \\
hound2	&	78	&	21	&	6	&	0.0697002	&	0.0291008	&	0.00899599	&	0.00643229 \\
hound	&	27	&	11	&	6	&	0.0362245	&	0.0289315	&	0.00740604	&	0.00668842 \\
human_hand	&	12	&	2	&	0	&	17.9946	&	16.5011	&	3.36434	&	2.98329 \\
humerus	&	5	&	2	&	0	&	0.13212	&	0.112023	&	0.0199803	&	0.0131516 \\
ico	&	0	&	0	&	0	&	1e+32	&	0	&	1e+32	&	-nan \\
kitten3	&	5	&	5	&	1	&	16.3843	&	8.59868	&	4.4435	&	3.19496 \\
kitten	&	7	&	3	&	1	&	21.1461	&	7.60061	&	4.53016	&	2.91878 \\
lion2	&	68	&	21	&	4	&	0.0220614	&	0.0101398	&	0.00368393	&	0.00218724 \\
lion	&	77	&	14	&	4	&	0.0256178	&	0.013348	&	0.00467939	&	0.00288741 \\
lucy	&	43	&	11	&	0	&	160.659	&	108.49	&	42.054	&	19.8813 \\
memento	&	10	&	5	&	0	&	0.108197	&	0.0822014	&	0.0162934	&	0.0133482 \\
micscope2	&	55	&	30	&	23	&	38.0223	&	14.6958	&	3.92516	&	1.25107 \\
micscope	&	25	&	16	&	17	&	49.7922	&	1.77657	&	1.86796	&	0.0472945 \\
mouse2	&	30	&	7	&	0	&	0.0117105	&	0.00654312	&	0.00129342	&	0.0009514 \\
mouse	&	24	&	6	&	0	&	0.00648007	&	0.00650783	&	0.000783514	&	0.000789797 \\
m	&	265	&	27	&	40	&	7258.13	&	9070.71	&	222.065	&	179.279 \\
neptune	&	17	&	12	&	3	&	97.6972	&	29.5676	&	11.0036	&	5.57136 \\
noisydino2	&	14	&	8	&	0	&	6.8286	&	8.6862	&	1.40981	&	1.38148 \\
noisydino8a	&	6	&	3	&	0	&	6.89437	&	7.2439	&	1.19254	&	1.11467 \\
noisydino	&	11	&	6	&	0	&	5.41011	&	5.21364	&	1.24222	&	1.16661 \\
pig2	&	17	&	10	&	0	&	0.123064	&	0.0835402	&	0.0186942	&	0.0142214 \\
pig	&	17	&	9	&	0	&	0.0673146	&	0.0797325	&	0.0115985	&	0.0122967 \\
pipe	&	0	&	0	&	1	&	0.000468149	&	0.000286695	&	8.15428e-05	&	6.29664e-05 \\
rcube2	&	2	&	0	&	0	&	2.44699	&	0.937322	&	1.0081	&	0.721087 \\
rcube	&	2	&	0	&	0	&	1.96137	&	0.858087	&	0.691774	&	0.337953 \\
rhino2	&	69	&	13	&	1	&	0.135295	&	0.0386207	&	0.0229885	&	0.00861748 \\
rhino	&	55	&	9	&	1	&	0.162156	&	0.0442118	&	0.0238721	&	0.0102306 \\
rockerArm2	&	3	&	3	&	1	&	0.00890422	&	0.0029288	&	0.0011731	&	0.000761184 \\
rockerArm	&	3	&	3	&	1	&	0.0114143	&	0.0044007	&	0.00198561	&	0.00114196 \\
rotor	&	0	&	24	&	21	&	0.278293	&	0.279075	&	0.0340727	&	0.0325932 \\
sacrum	&	20	&	5	&	10	&	0.2776	&	0.0979204	&	0.0469331	&	0.0222156 \\
sandal2	&	30	&	28	&	15	&	1.40081	&	0.381535	&	0.094543	&	0.0741534 \\
sandal3	&	33	&	19	&	12	&	0.786558	&	0.348557	&	0.0804415	&	0.0607342 \\
sandal	&	28	&	19	&	13	&	0.381903	&	0.345885	&	0.0515309	&	0.0462864 \\
scapula	&	4	&	2	&	0	&	0.258584	&	0.088501	&	0.0461944	&	0.0234092 \\
screwdriver	&	3	&	1	&	0	&	0.00876909	&	0.00502816	&	0.00191325	&	0.00122315 \\
seabowl	&	51	&	18	&	2	&	32.265	&	10.8166	&	4.61633	&	2.57908 \\
ship1	&	62	&	32	&	14	&	107.123	&	81.3927	&	15.1105	&	12.1289 \\
ship2	&	105	&	31	&	22	&	97.9253	&	104.614	&	14.1757	&	20.0433 \\
ship3	&	85	&	44	&	26	&	89.7799	&	108.366	&	13.5659	&	23.1066 \\
spider	&	26	&	0	&	0	&	1.11809	&	0.0870744	&	0.0263086	&	0.00281833 \\
tomgun2	&	52	&	17	&	10	&	0.170075	&	0.161874	&	0.0190501	&	0.0154874 \\
tomgun	&	34	&	9	&	7	&	0.115729	&	0.102838	&	0.0120609	&	0.0163148 \\
walleye2	&	223	&	37	&	14	&	0.068963	&	0.0326521	&	0.00340539	&	0.00127438 \\
walleye	&	38	&	7	&	0	&	0.050103	&	0.0227869	&	0.00643103	&	0.00436679 \\


==> data/quality/lemts_skel.txt <==
-- Using X11 for window creation
-- Configuring done
-- Generating done
-- Build files have been written to: /home/etoga/Programming/GEL/cmake-build-default
ninja: no work to do.
17674	&	-173	&	-9	&	-7	&	0	&	0.255787	&	0.140655 \\
18020	&	-141	&	0	&	8	&	0	&	0.0369842	&	0.0388943 \\
19465	&	-416	&	11	&	-24	&	3	&	0.0355444	&	0.0382796 \\
20304	&	1	&	9	&	-2	&	-2	&	0.331099	&	0.371398 \\
20306	&	2	&	1	&	0	&	0	&	0.141557	&	0.175343 \\
21362	&	3	&	3	&	0	&	0	&	0.0831445	&	0.205519 \\
21464	&	-37	&	-1	&	-1	&	0	&	0.0287383	&	0.0847032 \\
21747	&	-3	&	0	&	0	&	0	&	0.0122935	&	0.0121544 \\
21788	&	-21	&	-1	&	4	&	0	&	0.316065	&	0.241109 \\
22081	&	-36	&	1	&	0	&	0	&	0.0184155	&	0.0292149 \\
22290	&	-3	&	-9	&	1	&	-1	&	0.701622	&	0.593782 \\
22601	&	-13	&	-8	&	3	&	0	&	0.0505034	&	0.041482 \\
22669	&	-95	&	1	&	1	&	0	&	0.107136	&	0.18301 \\
22701	&	-1	&	2	&	0	&	0	&	0.47311	&	0.324789 \\
22711	&	-4	&	0	&	0	&	0	&	0.0496445	&	0.0350731 \\
22808	&	-79	&	0	&	0	&	0	&	0.0509979	&	0.0508452 \\
22826	&	-23	&	17	&	2	&	-2	&	0.142766	&	0.179552 \\
23091	&	-28	&	0	&	0	&	0	&	0.194078	&	0.142976 \\
711_dente	&	-9	&	-4	&	-2	&	0	&	0.461223	&	0.304697 \\
armadillo	&	-108	&	-17	&	-3	&	0	&	0.218784	&	0.145593 \\
armadillo_vc	&	-95	&	-17	&	-4	&	0	&	0.256114	&	0.149753 \\
asiandragon10a	&	664	&	63	&	33	&	1	&	-	&	- \\
asiandragon9a	&	-204	&	-26	&	0	&	0	&	0.149798	&	0.0878272 \\
ballJoint	&	-30	&	-9	&	-5	&	0	&	0.345708	&	0.107102 \\
bird2	&	-24	&	0	&	1	&	0	&	0.0646921	&	0.0660722 \\
bird3	&	-45	&	-6	&	-2	&	0	&	0.106499	&	0.0485063 \\
bird4	&	-79	&	-6	&	-1	&	0	&	0.154138	&	0.0779006 \\
bird	&	-29	&	-1	&	-1	&	0	&	0.0540386	&	0.049263 \\
bmw2	&	-49	&	-9	&	11	&	3	&	0.204429	&	0.154384 \\
bmw	&	-25	&	17	&	22	&	1	&	0.143202	&	0.139063 \\
boeing	&	1	&	21	&	2	&	-9	&	0.0911128	&	0.0844408 \\
brain2	&	-71	&	-50	&	-5	&	-1	&	0.442813	&	0.243605 \\
bunny	&	-29	&	-10	&	-1	&	-1	&	0.381509	&	0.185589 \\
bun_zipper_res2	&	-21	&	-6	&	-4	&	0	&	0.332003	&	0.206632 \\
bun_zipper_res3	&	-10	&	-4	&	-2	&	0	&	0.353706	&	0.228834 \\
bun_zipper_res4	&	0	&	1	&	0	&	0	&	0.18867	&	0.390443 \\
bun_zipper	&	-35	&	-10	&	-3	&	-1	&	0.373315	&	0.186499 \\
chicken_high	&	-56	&	-25	&	-10	&	0	&	0.345959	&	0.104203 \\
cow10	&	-129	&	-2	&	0	&	0	&	0.132759	&	0.0965579 \\
cow2	&	-132	&	-1	&	1	&	0	&	0.145401	&	0.187487 \\
cow3	&	-126	&	0	&	0	&	0	&	0.188258	&	0.10453 \\
cow9	&	217	&	15	&	8	&	1	&	-	&	- \\
cube2	&	-35	&	-1	&	-1	&	0	&	0.502338	&	0.334772 \\
dog	&	-44	&	-9	&	-4	&	0	&	0.0854458	&	0.072164 \\
dragon	&	-222	&	-36	&	-26	&	-3	&	0.255397	&	0.11414 \\
dragon_vrip_res2	&	412	&	170	&	52	&	1	&	-	&	- \\
dragon_vrip_res3	&	323	&	155	&	44	&	1	&	-	&	- \\
dragon_vrip_res4	&	149	&	64	&	22	&	1	&	-	&	- \\
dragon_vrip	&	824	&	227	&	74	&	19	&	-	&	- \\
ele12a	&	-54	&	-3	&	0	&	0	&	0.174368	&	0.182298 \\
ele_fine	&	-158	&	-4	&	-3	&	0	&	0.202761	&	0.163576 \\
elk2	&	-35	&	-1	&	-1	&	0	&	0.189953	&	0.170198 \\
fertility	&	-30	&	-3	&	-1	&	0	&	0.240033	&	0.165239 \\
frog	&	-65	&	-2	&	2	&	0	&	0.213764	&	0.176573 \\
gargoyle	&	-54	&	-21	&	-11	&	0	&	0.379466	&	0.147014 \\
grandpiano	&	0	&	2	&	0	&	0	&	0.129011	&	0.162077 \\
happy4	&	-560	&	-384	&	-22	&	-99	&	0.160472	&	0.100934 \\
happy	&	1020	&	334	&	57	&	41	&	-	&	- \\
heart	&	-21	&	-2	&	5	&	0	&	0.326899	&	0.232986 \\
heptoroid	&	-132	&	0	&	2	&	0	&	0.0975426	&	0.0763043 \\
hh2	&	-70	&	2	&	-1	&	0	&	0.19555	&	0.170324 \\
hh	&	-44	&	0	&	0	&	0	&	0.169264	&	0.116556 \\
hht	&	-60	&	1	&	-1	&	0	&	0.177192	&	0.16365 \\
hippo	&	-64	&	-13	&	-6	&	0	&	0.19232	&	0.132381 \\
horse3	&	-125	&	0	&	-1	&	0	&	0.119945	&	0.110306 \\
horse9	&	-96	&	-2	&	-1	&	0	&	0.113884	&	0.103661 \\
horse	&	-66	&	-2	&	-2	&	0	&	0.0883287	&	0.0851157 \\
hound2	&	-54	&	-16	&	2	&	0	&	0.190078	&	0.0818325 \\
hound	&	-22	&	-3	&	1	&	0	&	0.0846057	&	0.0696693 \\
human_hand	&	-46	&	-2	&	-1	&	0	&	0.147885	&	0.0809871 \\
humerus	&	-37	&	-6	&	-3	&	0	&	0.112056	&	0.0725165 \\
ico	&	-7	&	-5	&	-1	&	0	&	1.46654e+32	&	0 \\
kitten3	&	-18	&	-5	&	0	&	0	&	0.221592	&	0.306183 \\
kitten	&	-29	&	-5	&	1	&	0	&	0.271288	&	0.201393 \\
lion2	&	-147	&	-55	&	-10	&	0	&	0.170177	&	0.121737 \\
lion	&	-203	&	-59	&	-19	&	1	&	0.209613	&	0.102484 \\
lucy	&	-173	&	-95	&	-17	&	0	&	0.181825	&	0.147681 \\
memento	&	-47	&	-1	&	-2	&	0	&	0.335567	&	0.234729 \\
micscope2	&	-1188	&	7	&	5	&	0	&	0.107463	&	0.514925 \\
micscope	&	-8	&	0	&	-6	&	-1	&	0.0139525	&	0.73694 \\
mouse2	&	-100	&	-15	&	2	&	0	&	0.122646	&	0.079835 \\
mouse	&	-3	&	-4	&	1	&	0	&	0.105162	&	0.14296 \\
m	&	82	&	44	&	13	&	-1	&	0.0563222	&	0.19182 \\
neptune	&	-51	&	-15	&	-1	&	0	&	0.225756	&	0.0516766 \\
noisydino2	&	-59	&	-10	&	-6	&	0	&	0.0938331	&	0.0921727 \\
noisydino8a	&	-49	&	-3	&	-2	&	0	&	0.0855693	&	0.0707761 \\
noisydino	&	-49	&	-4	&	-5	&	0	&	0.0789956	&	0.073725 \\
pig2	&	-141	&	-3	&	0	&	0	&	0.275567	&	0.124252 \\
pig	&	-8	&	1	&	0	&	0	&	0.124846	&	0.152941 \\
pipe	&	-4	&	0	&	0	&	0	&	0.0496445	&	0.0350761 \\
rcube2	&	-24	&	-1	&	-1	&	0	&	0.6971	&	0.583039 \\
rcube	&	-37	&	-2	&	-2	&	0	&	0.487541	&	0.225971 \\
rhino2	&	-144	&	-46	&	-18	&	0	&	0.240027	&	0.211737 \\
rhino	&	-14	&	-7	&	-2	&	0	&	0.398101	&	0.126916 \\
rockerArm2	&	-36	&	0	&	0	&	0	&	0.240848	&	0.250368 \\
rockerArm	&	-25	&	-1	&	-1	&	0	&	0.212998	&	0.0977234 \\
rotor	&	-23	&	7	&	5	&	0	&	0.0882883	&	0.0897212 \\
sacrum	&	-126	&	-28	&	-8	&	-1	&	0.427385	&	0.157824 \\
sandal2	&	-241	&	10	&	-4	&	-2	&	0.0668588	&	0.0665051 \\
sandal3	&	-73	&	17	&	-10	&	-6	&	0.0947857	&	0.0566952 \\
sandal	&	7	&	4	&	3	&	-2	&	0.123407	&	0.0806454 \\
scapula	&	-65	&	-9	&	-8	&	0	&	0.332365	&	0.244491 \\
screwdriver	&	-36	&	-1	&	0	&	0	&	0.203488	&	0.104393 \\
seabowl	&	-77	&	-20	&	-4	&	-1	&	0.32748	&	0.206797 \\
ship1	&	2	&	-6	&	1	&	2	&	0.215595	&	0.182269 \\
ship2	&	-74	&	1	&	1	&	1	&	0.170628	&	0.168638 \\
ship3	&	-164	&	-1	&	-4	&	-2	&	0.151358	&	0.160943 \\
spider	&	31	&	-2	&	-2	&	0	&	0.0956197	&	0.0793788 \\
tomgun2	&	-33	&	75	&	7	&	-2	&	0.0602913	&	0.032726 \\
tomgun	&	10	&	-5	&	1	&	1	&	0.0462826	&	0.0491785 \\
walleye2	&	-16	&	13	&	18	&	-3	&	0.150528	&	0.0501536 \\
walleye	&	-2	&	-11	&	2	&	0	&	0.212825	&	0.0933191 \\


==> data/quality/lemtsre_skel.txt <==
-- Using X11 for window creation
-- Configuring done
-- Generating done
-- Build files have been written to: /home/etoga/Programming/GEL/cmake-build-default
ninja: no work to do.
17674	&	13	&	7	&	3	&	0.0109924	&	0.00334063	&	0.00122854	&	0.000572295 \\
18020	&	0	&	40	&	42	&	0.00147834	&	0.00136435	&	4.76723e-05	&	4.52833e-05 \\
19465	&	247	&	301	&	150	&	0.00444167	&	0.00385836	&	0.000391735	&	0.000404615 \\
20304	&	6	&	1	&	0	&	0.00239675	&	0.00231383	&	0.000814481	&	0.000730824 \\
20306	&	3	&	1	&	0	&	0.000679674	&	0.000733661	&	0.000341334	&	0.000353962 \\
21362	&	23	&	1	&	0	&	0.0019666	&	0.00295423	&	0.000399831	&	0.000466238 \\
21464	&	10	&	0	&	6	&	0.00477072	&	0.00130305	&	9.63138e-05	&	5.56467e-05 \\
21747	&	0	&	4	&	3	&	0.00408676	&	0.00408641	&	0.000381114	&	0.000382395 \\
21788	&	46	&	12	&	0	&	0.00326251	&	0.002464	&	0.000670985	&	0.000442881 \\
22081	&	3	&	10	&	5	&	0.00136757	&	0.000717431	&	9.39851e-05	&	9.03118e-05 \\
22290	&	2	&	0	&	0	&	0.00366002	&	0.000243567	&	0.0016485	&	0.000113194 \\
22601	&	130	&	45	&	8	&	0.00102037	&	0.00118506	&	0.000125626	&	0.00012444 \\
22669	&	0	&	0	&	1	&	0.00130427	&	0.000701653	&	0.000193464	&	0.000159596 \\
22701	&	2	&	0	&	0	&	0.0226257	&	0.0102334	&	0.00858618	&	0.00349827 \\
22711	&	0	&	0	&	1	&	0.000413974	&	0.000276179	&	7.83533e-05	&	5.96358e-05 \\
22808	&	0	&	0	&	1	&	0.000588557	&	0.000584128	&	0.000177449	&	0.00017578 \\
22826	&	4	&	5	&	5	&	0.0385018	&	0.0313273	&	0.00628847	&	0.00720728 \\
23091	&	4	&	2	&	0	&	0.0193684	&	0.0141406	&	0.0061598	&	0.00544248 \\
711_dente	&	4	&	1	&	0	&	5.15436	&	2.29666	&	1.02362	&	0.630225 \\
armadillo	&	21	&	9	&	0	&	15.343	&	12.6587	&	2.73945	&	2.10143 \\
armadillo_vc	&	19	&	7	&	0	&	20.4465	&	10.9351	&	2.63386	&	1.69263 \\
asiandragon10a	&	63	&	27	&	1	&	-	&	-	&	-	&	- \\
asiandragon9a	&	60	&	21	&	1	&	14.9159	&	7.99211	&	2.10925	&	1.46555 \\
ballJoint	&	3	&	1	&	0	&	0.695223	&	0.229184	&	0.221077	&	0.121446 \\
bird2	&	5	&	2	&	0	&	11.2339	&	4.7382	&	1.82982	&	1.53451 \\
bird3	&	10	&	6	&	0	&	9.00394	&	5.42035	&	1.87148	&	1.56041 \\
bird4	&	7	&	4	&	0	&	18.2167	&	5.85078	&	2.41589	&	1.56627 \\
bird	&	6	&	2	&	0	&	11.261	&	7.97035	&	2.32433	&	2.08641 \\
bmw2	&	568	&	145	&	72	&	81.983	&	56.9682	&	7.85235	&	5.81911 \\
bmw	&	487	&	121	&	63	&	82.7805	&	70.7511	&	8.17578	&	5.50665 \\
boeing	&	77	&	9	&	56	&	5470.94	&	8459.54	&	721.397	&	903.85 \\
brain2	&	41	&	10	&	2	&	1.30029	&	0.72196	&	0.335229	&	0.218477 \\
bunny	&	3	&	4	&	4	&	0.0348515	&	0.0251813	&	0.00884032	&	0.0065158 \\
bun_zipper_res2	&	13	&	4	&	3	&	0.0261415	&	0.0193628	&	0.00680393	&	0.00611318 \\
bun_zipper_res3	&	11	&	3	&	2	&	0.0398207	&	0.0232944	&	0.00887631	&	0.00713 \\
bun_zipper_res4	&	7	&	2	&	1	&	0.026506	&	0.0267981	&	0.00893625	&	0.00930425 \\
bun_zipper	&	4	&	4	&	3	&	0.0336446	&	0.024716	&	0.00896905	&	0.00558602 \\
chicken_high	&	4	&	2	&	0	&	34.7084	&	11.8054	&	10.7748	&	3.52439 \\
cow10	&	15	&	5	&	1	&	0.0625809	&	0.0518359	&	0.0154844	&	0.0121467 \\
cow2	&	14	&	2	&	0	&	0.0757777	&	0.079023	&	0.0190677	&	0.0209681 \\
cow3	&	24	&	10	&	0	&	0.0628544	&	0.0555126	&	0.0162107	&	0.0140792 \\
cow9	&	15	&	2	&	1	&	-	&	-	&	-	&	- \\
cube2	&	2	&	0	&	0	&	2.8209	&	0.594887	&	1.03679	&	0.203667 \\
dog	&	13	&	7	&	0	&	0.0538813	&	0.0587817	&	0.0119263	&	0.0112102 \\
dragon	&	199	&	63	&	22	&	0.0194361	&	0.0125354	&	0.00262294	&	0.00175542 \\
dragon_vrip_res2	&	142	&	45	&	1	&	-	&	-	&	-	&	- \\
dragon_vrip_res3	&	138	&	38	&	1	&	-	&	-	&	-	&	- \\
dragon_vrip_res4	&	55	&	20	&	1	&	-	&	-	&	-	&	- \\
dragon_vrip	&	198	&	61	&	22	&	-	&	-	&	-	&	- \\
ele12a	&	8	&	4	&	3	&	0.106792	&	0.0845313	&	0.021646	&	0.0194226 \\
ele_fine	&	9	&	5	&	3	&	0.097544	&	0.0767458	&	0.0212496	&	0.02186 \\
elk2	&	7	&	3	&	1	&	31.5327	&	22.8843	&	6.30294	&	4.30326 \\
fertility	&	1	&	4	&	4	&	19.7143	&	11.0134	&	2.74938	&	1.97846 \\
frog	&	21	&	7	&	0	&	0.115995	&	0.0954166	&	0.0186247	&	0.0159656 \\
gargoyle	&	9	&	4	&	0	&	0.388285	&	0.147693	&	0.0900545	&	0.0450746 \\
grandpiano	&	30	&	0	&	1	&	32.4827	&	13.4224	&	1.78444	&	0.762652 \\
happy4	&	440	&	42	&	50	&	0.0144314	&	0.00994582	&	0.00203283	&	0.000883812 \\
happy	&	270	&	47	&	44	&	-	&	-	&	-	&	- \\
heart	&	45	&	13	&	0	&	0.00336751	&	0.0022325	&	0.000747305	&	0.000496559 \\
heptoroid	&	0	&	7	&	22	&	0.160342	&	0.155406	&	0.0374409	&	0.0371245 \\
hh2	&	11	&	2	&	0	&	21.6439	&	14.8199	&	3.67201	&	3.0468 \\
hh	&	11	&	3	&	0	&	22.3418	&	14.788	&	3.20436	&	2.55764 \\
hht	&	8	&	2	&	0	&	21.5754	&	18.1228	&	3.62874	&	3.55257 \\
hippo	&	13	&	8	&	0	&	6.67625	&	4.06882	&	1.27601	&	1.0687 \\
horse3	&	11	&	6	&	0	&	0.0174887	&	0.0174231	&	0.00358267	&	0.00301935 \\
horse9	&	8	&	4	&	0	&	0.0134353	&	0.0122228	&	0.00275141	&	0.00219533 \\
horse	&	9	&	5	&	0	&	0.0135996	&	0.0130302	&	0.00319473	&	0.00281794 \\
hound2	&	78	&	22	&	6	&	0.0796445	&	0.0343478	&	0.0103281	&	0.00642733 \\
hound	&	28	&	11	&	6	&	0.0432129	&	0.0371061	&	0.00783686	&	0.00752205 \\
human_hand	&	12	&	4	&	0	&	20.1024	&	8.65967	&	3.21079	&	2.43761 \\
humerus	&	4	&	1	&	0	&	0.172317	&	0.103792	&	0.0256344	&	0.0136173 \\
ico	&	0	&	0	&	0	&	1e+32	&	0	&	1e+32	&	-nan \\
kitten3	&	6	&	3	&	1	&	10.8631	&	8.24921	&	3.79728	&	3.09269 \\
kitten	&	8	&	2	&	1	&	12.721	&	10.0813	&	4.20685	&	3.21636 \\
lion2	&	72	&	19	&	4	&	0.0222132	&	0.00949776	&	0.00379619	&	0.00220617 \\
lion	&	78	&	12	&	3	&	0.0256745	&	0.0108177	&	0.00460302	&	0.00261131 \\
lucy	&	35	&	11	&	0	&	159.926	&	96.2524	&	41.5151	&	19.5962 \\
memento	&	10	&	5	&	0	&	0.127242	&	0.0590421	&	0.01351	&	0.011508 \\
micscope2	&	65	&	32	&	21	&	37.9217	&	13.8673	&	3.76652	&	1.15835 \\
micscope	&	31	&	20	&	16	&	49.7922	&	1.35288	&	1.85016	&	0.0286381 \\
mouse2	&	30	&	8	&	0	&	0.0113356	&	0.00673197	&	0.00112924	&	0.000794776 \\
mouse	&	23	&	4	&	0	&	0.00656494	&	0.00728647	&	0.000845987	&	0.000926825 \\
m	&	265	&	28	&	40	&	7194.29	&	9053.34	&	208.322	&	178.785 \\
neptune	&	17	&	14	&	3	&	113.741	&	37.0126	&	10.8712	&	5.44338 \\
noisydino2	&	14	&	9	&	0	&	6.80513	&	7.48602	&	1.49833	&	1.37717 \\
noisydino8a	&	6	&	2	&	0	&	6.37263	&	7.75895	&	1.15801	&	1.10788 \\
noisydino	&	13	&	7	&	0	&	5.34171	&	5.52388	&	1.24425	&	1.14823 \\
pig2	&	17	&	11	&	0	&	0.129019	&	0.0855398	&	0.0181152	&	0.0139446 \\
pig	&	17	&	7	&	0	&	0.0613233	&	0.0541933	&	0.0100112	&	0.0104749 \\
pipe	&	0	&	0	&	1	&	0.000374746	&	0.000276179	&	0.000106033	&	8.51216e-05 \\
rcube2	&	3	&	1	&	0	&	2.11203	&	1.25199	&	0.824916	&	0.650783 \\
rcube	&	2	&	0	&	0	&	2.99872	&	1.25481	&	1.70152	&	0.483565 \\
rhino2	&	74	&	14	&	1	&	0.133499	&	0.0485502	&	0.0220138	&	0.00923794 \\
rhino	&	56	&	11	&	1	&	0.164377	&	0.0433236	&	0.0235034	&	0.00956143 \\
rockerArm2	&	3	&	3	&	1	&	0.00933936	&	0.00364208	&	0.00151237	&	0.000983494 \\
rockerArm	&	3	&	3	&	1	&	0.0101617	&	0.00235189	&	0.00132099	&	0.000806309 \\
rotor	&	0	&	24	&	21	&	0.291736	&	0.241665	&	0.0390789	&	0.0366966 \\
sacrum	&	13	&	6	&	13	&	0.283052	&	0.106067	&	0.0459057	&	0.0234293 \\
sandal2	&	27	&	27	&	15	&	1.31114	&	0.427597	&	0.0996076	&	0.079295 \\
sandal3	&	22	&	21	&	18	&	0.868145	&	0.350146	&	0.0780191	&	0.0607784 \\
sandal	&	26	&	21	&	14	&	0.960704	&	0.257082	&	0.0539357	&	0.0443186 \\
scapula	&	4	&	2	&	0	&	0.25317	&	0.072379	&	0.040349	&	0.0198327 \\
screwdriver	&	3	&	1	&	0	&	0.00879006	&	0.00447988	&	0.00178254	&	0.000991281 \\
seabowl	&	50	&	19	&	2	&	31.6858	&	10.2647	&	4.29253	&	2.07491 \\
ship1	&	69	&	28	&	11	&	89.7383	&	60.7875	&	6.05708	&	6.28724 \\
ship2	&	105	&	26	&	22	&	81.9878	&	104.838	&	13.9878	&	23.2423 \\
ship3	&	85	&	39	&	21	&	104.94	&	112.251	&	14.1659	&	22.0066 \\
spider	&	28	&	0	&	0	&	0.486008	&	0.119361	&	0.0111647	&	0.0044805 \\
tomgun2	&	51	&	16	&	8	&	0.239326	&	0.13837	&	0.0193282	&	0.0139937 \\
tomgun	&	32	&	11	&	8	&	0.0578361	&	0.076585	&	0.00896573	&	0.00867532 \\
walleye2	&	218	&	39	&	15	&	0.0614444	&	0.0291007	&	0.00368183	&	0.00115867 \\
walleye	&	38	&	7	&	0	&	0.0525075	&	0.0235501	&	0.00695479	&	0.00514337 \\


==> data/quality/ran_skel.txt <==
-- Using X11 for window creation
-- Configuring done
-- Generating done
-- Build files have been written to: /home/etoga/Programming/GEL/cmake-build-default
ninja: no work to do.
17674	&	211	&	28	&	2	&	0.0028441	&	0.00844858	&	0.000574133	&	0.00176181 \\
18020	&	12	&	47	&	42	&	0.0018173	&	0.00164192	&	6.48235e-05	&	6.32535e-05 \\
19465	&	429	&	463	&	154	&	0.00496797	&	0.00490854	&	0.00038211	&	0.000410598 \\
20304	&	9	&	1	&	0	&	0.00368912	&	0.00221712	&	0.00108136	&	0.000709669 \\
20306	&	5	&	2	&	0	&	0.00350424	&	0.00295151	&	0.00128565	&	0.00106013 \\
21362	&	25	&	2	&	0	&	0.00251974	&	0.00439255	&	0.000723676	&	0.000929805 \\
21464	&	15	&	3	&	6	&	0.000476497	&	0.00439473	&	7.18518e-05	&	0.000233757 \\
21747	&	0	&	4	&	3	&	0.00412053	&	0.00414535	&	0.000693776	&	0.00068436 \\
21788	&	139	&	36	&	0	&	0.00155471	&	0.00284255	&	0.000323135	&	0.000594984 \\
22081	&	19	&	17	&	5	&	0.000607309	&	0.00129961	&	0.000117413	&	0.000159575 \\
22290	&	12	&	9	&	1	&	0.00235742	&	0.00110857	&	0.00086329	&	0.000426649 \\
22601	&	154	&	55	&	8	&	0.00169587	&	0.00141277	&	0.000135363	&	0.000145507 \\
22669	&	68	&	14	&	1	&	0.00171619	&	0.00686348	&	0.000713358	&	0.00196632 \\
22701	&	114	&	2	&	0	&	0.00938281	&	0.0112807	&	0.00221906	&	0.00302561 \\
22711	&	8	&	4	&	1	&	0.00137601	&	0.0028752	&	0.000279725	&	0.000468707 \\
22808	&	9	&	6	&	1	&	0.000254967	&	0.00212734	&	9.57476e-05	&	0.000158754 \\
22826	&	192	&	18	&	6	&	0.00995859	&	0.0315172	&	0.00201048	&	0.00572898 \\
23091	&	16	&	4	&	0	&	0.0165725	&	0.0325258	&	0.00447396	&	0.00801765 \\
711_dente	&	27	&	3	&	0	&	2.82738	&	4.35128	&	0.666169	&	1.27753 \\
armadillo	&	339	&	41	&	0	&	8.34326	&	24.5092	&	1.78557	&	6.39091 \\
armadillo_vc	&	217	&	38	&	0	&	7.68753	&	25.3908	&	1.67391	&	5.67467 \\
asiandragon10a	&	2926	&	160	&	1	&	-	&	-	&	-	&	- \\
asiandragon9a	&	651	&	78	&	1	&	6.27924	&	20.2096	&	1.28378	&	4.73495 \\
ballJoint	&	283	&	6	&	0	&	0.180144	&	0.724973	&	0.0743702	&	0.251647 \\
bird2	&	30	&	13	&	0	&	8.13697	&	18.2573	&	2.24498	&	4.15226 \\
bird3	&	85	&	21	&	0	&	6.53185	&	17.1831	&	2.12159	&	5.66883 \\
bird4	&	351	&	22	&	0	&	5.41516	&	20.8505	&	1.66578	&	6.6877 \\
bird	&	26	&	12	&	0	&	6.90186	&	12.0402	&	2.03457	&	2.94717 \\
bmw2	&	996	&	232	&	85	&	61.7045	&	95.8786	&	6.86894	&	16.7348 \\
bmw	&	763	&	186	&	62	&	76.0376	&	107.798	&	6.80206	&	9.45941 \\
boeing	&	90	&	9	&	49	&	10820.5	&	6257.36	&	1176.83	&	1618.96 \\
brain2	&	620	&	24	&	2	&	0.556099	&	1.14862	&	0.134342	&	0.310259 \\
bunny	&	65	&	7	&	3	&	0.0155111	&	0.0414741	&	0.0033653	&	0.00919976 \\
bun_zipper_res2	&	42	&	7	&	3	&	0.0217074	&	0.0293374	&	0.00547831	&	0.00811872 \\
bun_zipper_res3	&	19	&	4	&	2	&	0.0366653	&	0.0212292	&	0.00810086	&	0.00735219 \\
bun_zipper_res4	&	10	&	3	&	0	&	0.0328055	&	0.024205	&	0.00469612	&	0.00375659 \\
bun_zipper	&	63	&	9	&	4	&	0.0177011	&	0.0405096	&	0.00369134	&	0.0091627 \\
chicken_high	&	291	&	7	&	0	&	11.8195	&	30.8708	&	3.19778	&	8.78757 \\
cow10	&	552	&	57	&	1	&	0.0468413	&	0.140416	&	0.00743349	&	0.0309469 \\
cow2	&	281	&	41	&	0	&	0.0377967	&	0.150564	&	0.00819196	&	0.0350196 \\
cow3	&	425	&	39	&	0	&	0.0334591	&	0.138017	&	0.00739878	&	0.0409448 \\
cow9	&	386	&	41	&	1	&	-	&	-	&	-	&	- \\
cube2	&	162	&	2	&	0	&	0.460815	&	1.41142	&	0.159099	&	0.538398 \\
dog	&	37	&	13	&	0	&	0.0476561	&	0.125155	&	0.010365	&	0.0181374 \\
dragon	&	1679	&	106	&	21	&	0.00816567	&	0.025571	&	0.00140919	&	0.0082527 \\
dragon_vrip_res2	&	588	&	39	&	1	&	-	&	-	&	-	&	- \\
dragon_vrip_res3	&	287	&	25	&	1	&	-	&	-	&	-	&	- \\
dragon_vrip_res4	&	81	&	20	&	1	&	-	&	-	&	-	&	- \\
dragon_vrip	&	1674	&	105	&	21	&	-	&	-	&	-	&	- \\
ele12a	&	145	&	35	&	3	&	0.0630267	&	0.126783	&	0.0155134	&	0.0358944 \\
ele_fine	&	297	&	38	&	3	&	0.0538799	&	0.14123	&	0.0131004	&	0.0391789 \\
elk2	&	95	&	23	&	1	&	13.9593	&	24.4034	&	3.01036	&	6.61955 \\
fertility	&	49	&	14	&	4	&	13.0064	&	30.8296	&	2.80529	&	6.76302 \\
frog	&	118	&	28	&	0	&	0.0619798	&	0.171104	&	0.00903553	&	0.0407837 \\
gargoyle	&	71	&	12	&	0	&	0.248168	&	0.379771	&	0.0644257	&	0.112392 \\
grandpiano	&	34	&	0	&	1	&	24.1664	&	32.1352	&	1.96211	&	2.98792 \\
happy4	&	1747	&	64	&	63	&	0.0103324	&	0.0108024	&	0.000950396	&	0.0011901 \\
happy	&	2296	&	86	&	57	&	-	&	-	&	-	&	- \\
heart	&	136	&	36	&	0	&	0.00193678	&	0.00280848	&	0.000352501	&	0.000625361 \\
heptoroid	&	55	&	33	&	22	&	0.238287	&	0.499257	&	0.0531425	&	0.0699924 \\
hh2	&	537	&	33	&	0	&	16.9825	&	30.3934	&	3.61801	&	9.18894 \\
hh	&	187	&	28	&	0	&	13.9276	&	32.5666	&	3.91055	&	8.65816 \\
hht	&	128	&	25	&	0	&	11.0394	&	26.9326	&	2.95047	&	8.34141 \\
hippo	&	98	&	22	&	0	&	4.63927	&	7.03893	&	1.15251	&	2.6976 \\
horse3	&	294	&	37	&	0	&	0.00667698	&	0.0271398	&	0.00162604	&	0.00966662 \\
horse9	&	266	&	48	&	0	&	0.0124483	&	0.0250704	&	0.00219688	&	0.00726192 \\
horse	&	78	&	17	&	0	&	0.0108945	&	0.026922	&	0.00210123	&	0.00730802 \\
hound2	&	400	&	67	&	7	&	0.0236027	&	0.0975235	&	0.0054994	&	0.0172033 \\
hound	&	55	&	20	&	6	&	0.0286693	&	0.0961411	&	0.00631028	&	0.0102103 \\
human_hand	&	189	&	25	&	0	&	11.4803	&	33.2848	&	2.3426	&	8.23276 \\
humerus	&	107	&	13	&	0	&	0.0620607	&	0.187922	&	0.0166499	&	0.0544514 \\
ico	&	61	&	1	&	0	&	0.185143	&	0.885582	&	0.0746902	&	0.262468 \\
kitten3	&	191	&	12	&	1	&	6.85203	&	24.3843	&	1.67513	&	5.60006 \\
kitten	&	367	&	6	&	1	&	6.66861	&	21.6259	&	1.60963	&	6.21651 \\
lion2	&	198	&	30	&	2	&	0.0143057	&	0.0202093	&	0.00207456	&	0.00288643 \\
lion	&	413	&	49	&	4	&	0.0101352	&	0.0220655	&	0.00213737	&	0.00555262 \\
lucy	&	377	&	23	&	0	&	159.795	&	132.633	&	29.0764	&	39.7996 \\
memento	&	60	&	21	&	0	&	0.112333	&	0.155683	&	0.0176745	&	0.0415162 \\
micscope2	&	396	&	168	&	22	&	10.4486	&	102.517	&	1.39988	&	12.6873 \\
micscope	&	47	&	24	&	23	&	1.62916	&	87.0474	&	0.134929	&	12.5436 \\
mouse2	&	693	&	104	&	0	&	0.00388675	&	0.00882976	&	0.000564798	&	0.00191819 \\
mouse	&	38	&	8	&	0	&	0.00532904	&	0.00857758	&	0.00070901	&	0.00103061 \\
m	&	400	&	82	&	63	&	4489.8	&	16700.3	&	271.813	&	692.435 \\
neptune	&	57	&	22	&	3	&	67.5795	&	70.6272	&	7.76624	&	11.9298 \\
noisydino2	&	61	&	16	&	0	&	5.98433	&	11.6021	&	1.29162	&	3.30509 \\
noisydino8a	&	83	&	22	&	0	&	4.8926	&	11.8385	&	1.12372	&	3.06957 \\
noisydino	&	56	&	22	&	0	&	5.42797	&	10.8837	&	1.18694	&	2.67097 \\
pig2	&	297	&	42	&	0	&	0.0444891	&	0.120887	&	0.00971389	&	0.0376602 \\
pig	&	19	&	9	&	0	&	0.0327192	&	0.0314038	&	0.00739357	&	0.00753792 \\
pipe	&	7	&	4	&	1	&	0.00133924	&	0.00285086	&	0.000283583	&	0.000489531 \\
rcube2	&	164	&	1	&	0	&	0.523706	&	2.50265	&	0.191255	&	0.849043 \\
rcube	&	41	&	1	&	0	&	0.581988	&	2.04186	&	0.244691	&	0.623912 \\
rhino2	&	304	&	58	&	1	&	0.0599326	&	0.102128	&	0.0113931	&	0.0220511 \\
rhino	&	89	&	19	&	0	&	0.0726217	&	0.0962494	&	0.0121794	&	0.0166378 \\
rockerArm2	&	85	&	5	&	1	&	0.00493068	&	0.0111053	&	0.00179757	&	0.00384921 \\
rockerArm	&	70	&	7	&	1	&	0.004526	&	0.0121594	&	0.00160666	&	0.00385172 \\
rotor	&	4	&	31	&	21	&	0.293192	&	0.352216	&	0.0500397	&	0.0542738 \\
sacrum	&	566	&	16	&	9	&	0.0496275	&	0.158024	&	0.0119386	&	0.0335123 \\
sandal2	&	62	&	67	&	22	&	0.405222	&	1.51559	&	0.0753496	&	0.148156 \\
sandal3	&	71	&	53	&	18	&	0.467733	&	1.16467	&	0.0733792	&	0.149838 \\
sandal	&	35	&	21	&	11	&	0.427432	&	1.31243	&	0.0833733	&	0.0879279 \\
scapula	&	274	&	13	&	0	&	0.0500428	&	0.290958	&	0.0161775	&	0.068329 \\
screwdriver	&	48	&	7	&	0	&	0.00439789	&	0.0130007	&	0.00118299	&	0.00403904 \\
seabowl	&	142	&	22	&	1	&	13.1037	&	16.0986	&	2.25639	&	3.4685 \\
ship1	&	70	&	28	&	12	&	91.3768	&	90.179	&	18.0601	&	16.7216 \\
ship2	&	146	&	52	&	27	&	75.6319	&	103.818	&	12.3459	&	20.297 \\
ship3	&	201	&	86	&	27	&	63.3828	&	82.4339	&	9.36667	&	14.595 \\
spider	&	30	&	4	&	0	&	0.422626	&	0.622882	&	0.0097082	&	0.0144473 \\
tomgun2	&	228	&	82	&	12	&	0.182651	&	0.195522	&	0.0156898	&	0.0223392 \\
tomgun	&	42	&	18	&	8	&	0.114412	&	0.1381	&	0.013206	&	0.0175329 \\
walleye2	&	325	&	57	&	17	&	0.0406669	&	0.0425483	&	0.00218702	&	0.00365011 \\
walleye	&	51	&	9	&	0	&	0.0287417	&	0.0929487	&	0.00588605	&	0.00884529 \\


==> data/quality/rants_skel.txt <==
-- Using X11 for window creation
-- Configuring done
-- Generating done
-- Build files have been written to: /home/etoga/Programming/GEL/cmake-build-default
ninja: no work to do.
17674	&	208	&	25	&	3	&	0.00319743	&	0.00842547	&	0.00059288	&	0.001872 \\
18020	&	5	&	45	&	42	&	0.00151409	&	0.00132648	&	6.25094e-05	&	6.0128e-05 \\
19465	&	436	&	464	&	155	&	0.00359201	&	0.00439284	&	0.000346067	&	0.000379264 \\
20304	&	11	&	2	&	0	&	0.00250484	&	0.00238663	&	0.000936133	&	0.000698148 \\
20306	&	6	&	3	&	0	&	0.000827488	&	0.00121991	&	0.000460157	&	0.000465033 \\
21362	&	26	&	3	&	0	&	0.00222084	&	0.005119	&	0.00056575	&	0.000850094 \\
21464	&	17	&	5	&	6	&	0.000446269	&	0.0043927	&	6.92333e-05	&	0.000247078 \\
21747	&	0	&	4	&	3	&	0.00359623	&	0.00381494	&	0.000375805	&	0.000368285 \\
21788	&	144	&	37	&	0	&	0.00169606	&	0.0028544	&	0.000347576	&	0.000662716 \\
22081	&	19	&	14	&	5	&	0.000920165	&	0.00126442	&	0.000108519	&	0.000177812 \\
22290	&	13	&	10	&	1	&	0.00240413	&	0.0010891	&	0.000851038	&	0.000400668 \\
22601	&	152	&	55	&	8	&	0.00106391	&	0.00141334	&	0.000145811	&	0.000156548 \\
22669	&	66	&	14	&	1	&	0.00137081	&	0.00680664	&	0.000528749	&	0.00187766 \\
22701	&	114	&	4	&	0	&	0.00939119	&	0.0113721	&	0.00225049	&	0.00302642 \\
22711	&	5	&	2	&	1	&	0.00131326	&	0.00273013	&	0.000306234	&	0.000462897 \\
22808	&	11	&	9	&	1	&	0.000222873	&	0.00211881	&	7.54301e-05	&	0.00016167 \\
22826	&	205	&	15	&	5	&	0.0105546	&	0.032392	&	0.00227632	&	0.00586164 \\
23091	&	16	&	4	&	0	&	0.0198318	&	0.0300752	&	0.00573868	&	0.00878442 \\
711_dente	&	25	&	4	&	0	&	2.22996	&	4.28801	&	0.663672	&	1.26699 \\
armadillo	&	345	&	39	&	0	&	7.42251	&	25.0302	&	1.72301	&	6.39864 \\
armadillo_vc	&	224	&	41	&	0	&	8.35064	&	25.4719	&	1.73373	&	5.90331 \\
asiandragon10a	&	3028	&	152	&	1	&	-	&	-	&	-	&	- \\
asiandragon9a	&	661	&	77	&	1	&	6.06114	&	19.143	&	1.23631	&	5.44038 \\
ballJoint	&	300	&	1	&	0	&	0.183631	&	0.725868	&	0.0587765	&	0.252917 \\
bird2	&	27	&	15	&	0	&	8.79019	&	16.3281	&	2.03474	&	3.76915 \\
bird3	&	79	&	28	&	0	&	7.1025	&	17.3585	&	1.94767	&	4.84034 \\
bird4	&	361	&	29	&	0	&	5.72579	&	20.9771	&	1.5322	&	6.09659 \\
bird	&	26	&	11	&	0	&	7.3972	&	15.9001	&	1.76811	&	2.77138 \\
bmw2	&	1024	&	243	&	82	&	61.1706	&	94.5384	&	6.21712	&	16.3863 \\
bmw	&	761	&	198	&	79	&	67.2064	&	94.7879	&	7.57159	&	10.622 \\
boeing	&	85	&	17	&	55	&	6556.49	&	6269.01	&	930.131	&	1727.23 \\
brain2	&	651	&	26	&	2	&	0.483566	&	1.03894	&	0.130537	&	0.313735 \\
bunny	&	71	&	9	&	3	&	0.01912	&	0.0416073	&	0.00321573	&	0.00948631 \\
bun_zipper_res2	&	44	&	7	&	3	&	0.0215662	&	0.0283656	&	0.00549227	&	0.00795692 \\
bun_zipper_res3	&	24	&	5	&	2	&	0.0377764	&	0.0264766	&	0.00798299	&	0.0080398 \\
bun_zipper_res4	&	8	&	3	&	1	&	0.0100155	&	0.0187615	&	0.00272835	&	0.00320849 \\
bun_zipper	&	68	&	8	&	3	&	0.0176753	&	0.0405254	&	0.00418643	&	0.0101017 \\
chicken_high	&	307	&	6	&	0	&	11.3495	&	31.3885	&	2.90102	&	9.13133 \\
cow10	&	565	&	67	&	1	&	0.049034	&	0.142828	&	0.00753054	&	0.0320246 \\
cow2	&	285	&	53	&	0	&	0.0365502	&	0.153675	&	0.00791469	&	0.0363141 \\
cow3	&	437	&	34	&	0	&	0.03389	&	0.136029	&	0.00746774	&	0.0420777 \\
cow9	&	393	&	37	&	1	&	-	&	-	&	-	&	- \\
cube2	&	171	&	2	&	0	&	0.463415	&	1.4505	&	0.158714	&	0.536692 \\
dog	&	33	&	10	&	0	&	0.045918	&	0.123286	&	0.00990834	&	0.0184494 \\
dragon	&	1727	&	100	&	19	&	0.0087629	&	0.0257573	&	0.0014962	&	0.00795028 \\
dragon_vrip_res2	&	595	&	45	&	1	&	-	&	-	&	-	&	- \\
dragon_vrip_res3	&	290	&	24	&	1	&	-	&	-	&	-	&	- \\
dragon_vrip_res4	&	91	&	22	&	1	&	-	&	-	&	-	&	- \\
dragon_vrip	&	1721	&	115	&	38	&	-	&	-	&	-	&	- \\
ele12a	&	139	&	29	&	3	&	0.062409	&	0.131249	&	0.0154823	&	0.0368454 \\
ele_fine	&	299	&	34	&	3	&	0.0518797	&	0.139669	&	0.0123513	&	0.0395645 \\
elk2	&	100	&	25	&	1	&	11.8303	&	24.1973	&	2.84816	&	6.71971 \\
fertility	&	40	&	16	&	4	&	14.9433	&	31.101	&	2.14847	&	5.89477 \\
frog	&	112	&	25	&	0	&	0.0623573	&	0.173338	&	0.0085019	&	0.0418772 \\
gargoyle	&	70	&	16	&	0	&	0.241947	&	0.382867	&	0.0617401	&	0.103945 \\
grandpiano	&	32	&	0	&	1	&	38.3868	&	26.7484	&	2.08142	&	1.82336 \\
happy4	&	1830	&	62	&	56	&	0.0102004	&	0.0102637	&	0.000874063	&	0.00115562 \\
happy	&	2393	&	72	&	40	&	-	&	-	&	-	&	- \\
heart	&	142	&	43	&	0	&	0.00162597	&	0.00276288	&	0.000347088	&	0.000665184 \\
heptoroid	&	50	&	28	&	22	&	0.246358	&	0.400022	&	0.046637	&	0.0627457 \\
hh2	&	560	&	37	&	0	&	16.8152	&	29.4794	&	3.69508	&	9.34939 \\
hh	&	187	&	28	&	0	&	12.1846	&	33.1236	&	2.67565	&	8.12557 \\
hht	&	134	&	29	&	0	&	14.923	&	29.2845	&	2.41142	&	8.13108 \\
hippo	&	95	&	18	&	0	&	3.35001	&	7.15801	&	0.993765	&	2.56097 \\
horse3	&	303	&	35	&	0	&	0.00660194	&	0.0271764	&	0.0015721	&	0.00882442 \\
horse9	&	264	&	61	&	0	&	0.0117125	&	0.0251413	&	0.00213894	&	0.00692039 \\
horse	&	80	&	15	&	0	&	0.00867167	&	0.0268051	&	0.00217589	&	0.00700052 \\
hound2	&	422	&	64	&	7	&	0.0317503	&	0.0980254	&	0.00548313	&	0.0171778 \\
hound	&	53	&	21	&	5	&	0.0322943	&	0.0935894	&	0.00603236	&	0.0100321 \\
human_hand	&	198	&	24	&	0	&	10.1948	&	33.7118	&	2.54765	&	8.51485 \\
humerus	&	112	&	17	&	0	&	0.0624003	&	0.191285	&	0.0175782	&	0.0564676 \\
ico	&	64	&	1	&	0	&	0.164973	&	0.869878	&	0.070576	&	0.266991 \\
kitten3	&	202	&	13	&	1	&	6.09857	&	24.1805	&	1.7181	&	6.03204 \\
kitten	&	386	&	9	&	1	&	6.55802	&	21.4453	&	1.77163	&	6.21104 \\
lion2	&	197	&	29	&	3	&	0.0144533	&	0.0184709	&	0.00296375	&	0.00367384 \\
lion	&	414	&	48	&	3	&	0.0102642	&	0.0218447	&	0.00217265	&	0.00566352 \\
lucy	&	386	&	35	&	0	&	144.374	&	130.071	&	25.4084	&	26.9107 \\
memento	&	63	&	21	&	0	&	0.123932	&	0.151398	&	0.0150315	&	0.0367078 \\
micscope2	&	417	&	176	&	22	&	9.575	&	102.463	&	1.17497	&	12.1632 \\
micscope	&	47	&	25	&	23	&	1.58502	&	82.9359	&	0.0993831	&	12.0007 \\
mouse2	&	693	&	92	&	0	&	0.00358942	&	0.00957554	&	0.000538752	&	0.00202674 \\
mouse	&	43	&	10	&	0	&	0.0044301	&	0.00931348	&	0.00064122	&	0.00106277 \\
m	&	388	&	70	&	56	&	4938.91	&	16709.6	&	267.017	&	708.021 \\
neptune	&	56	&	29	&	3	&	60.3539	&	66.9696	&	6.79133	&	10.6034 \\
noisydino2	&	63	&	19	&	0	&	4.93104	&	12.1083	&	1.17758	&	3.05801 \\
noisydino8a	&	87	&	25	&	0	&	4.83334	&	12.089	&	1.13086	&	3.49617 \\
noisydino	&	60	&	24	&	0	&	5.15075	&	11.2866	&	1.1466	&	2.77035 \\
pig2	&	299	&	45	&	0	&	0.0431142	&	0.125768	&	0.00981012	&	0.037865 \\
pig	&	20	&	8	&	0	&	0.0403936	&	0.0375221	&	0.00821703	&	0.0084428 \\
pipe	&	6	&	3	&	1	&	0.00133083	&	0.00274868	&	0.000284893	&	0.000475554 \\
rcube2	&	167	&	1	&	0	&	0.492817	&	2.40176	&	0.194796	&	0.848468 \\
rcube	&	46	&	4	&	0	&	0.586179	&	2.10696	&	0.232071	&	0.672439 \\
rhino2	&	324	&	64	&	1	&	0.0525055	&	0.106229	&	0.0107681	&	0.022155 \\
rhino	&	86	&	19	&	1	&	0.126014	&	0.110649	&	0.0149357	&	0.0173785 \\
rockerArm2	&	80	&	9	&	1	&	0.00489064	&	0.0116082	&	0.00195616	&	0.00440758 \\
rockerArm	&	74	&	7	&	1	&	0.0051827	&	0.0118721	&	0.00175552	&	0.00394452 \\
rotor	&	10	&	34	&	20	&	0.329888	&	0.354794	&	0.0492067	&	0.050976 \\
sacrum	&	571	&	16	&	10	&	0.0497884	&	0.155471	&	0.0117929	&	0.0330456 \\
sandal2	&	63	&	64	&	22	&	0.344681	&	1.50402	&	0.0660133	&	0.138874 \\
sandal3	&	74	&	54	&	17	&	0.419783	&	1.19151	&	0.0627165	&	0.123372 \\
sandal	&	27	&	23	&	13	&	0.494325	&	0.979133	&	0.084896	&	0.0837935 \\
scapula	&	290	&	11	&	0	&	0.0500293	&	0.30566	&	0.0159457	&	0.0670953 \\
screwdriver	&	46	&	6	&	0	&	0.00446843	&	0.0130239	&	0.00125549	&	0.00413124 \\
seabowl	&	150	&	21	&	1	&	13.5273	&	20.2806	&	2.25075	&	3.58873 \\
ship1	&	70	&	31	&	12	&	83.8918	&	82.1557	&	11.0191	&	11.904 \\
ship2	&	154	&	45	&	28	&	80.9288	&	105.736	&	12.5303	&	19.1804 \\
ship3	&	203	&	88	&	29	&	67.2246	&	88.2242	&	8.70347	&	14.5785 \\
spider	&	29	&	2	&	0	&	0.379945	&	0.522366	&	0.00923196	&	0.0148575 \\
tomgun2	&	223	&	86	&	12	&	0.1996	&	0.188976	&	0.0155277	&	0.0223467 \\
tomgun	&	42	&	15	&	7	&	0.110323	&	0.148799	&	0.0159	&	0.0170815 \\
walleye2	&	333	&	72	&	19	&	0.0520757	&	0.0400691	&	0.00217166	&	0.00337956 \\
walleye	&	52	&	9	&	0	&	0.025956	&	0.0871098	&	0.00527129	&	0.00739525 \\


==> data/runtime/baseline_median.txt <==
base & 17674	&	124998	&	375000	&	-	&	2210.77	&	-	&	1267.03	&	3478.68 \\
base & 18020	&	75122	&	225599	&	-	&	3.99153	&	-	&	45.1806	&	49.2553 \\
base & 19465	&	103351	&	310989	&	-	&	25.8787	&	-	&	138.836	&	164.714 \\
base & 20304	&	928	&	2790	&	-	&	0.241744	&	-	&	0.0326365	&	0.276727 \\
base & 20306	&	300	&	894	&	-	&	0.0331013	&	-	&	0.0025101	&	0.0371508 \\
base & 21362	&	1828	&	5862	&	-	&	1.35847	&	-	&	0.311618	&	1.67805 \\
base & 21464	&	9041	&	26817	&	-	&	0.855021	&	-	&	0.163493	&	1.02239 \\
base & 21747	&	2918	&	8766	&	-	&	0.0958573	&	-	&	0.0691565	&	0.167391 \\
base & 21788	&	23062	&	69132	&	-	&	34.9016	&	-	&	7.44311	&	42.3761 \\
base & 22081	&	3970	&	11934	&	-	&	0.892292	&	-	&	0.485193	&	1.3761 \\
base & 22290	&	944	&	2832	&	-	&	1.28241	&	-	&	0.0388288	&	1.32425 \\
base & 22601	&	12554	&	37704	&	-	&	2.08853	&	-	&	2.40571	&	4.50452 \\
base & 22669	&	28738	&	86208	&	-	&	199.372	&	-	&	25.7059	&	225.13 \\
base & 22701	&	52784	&	158346	&	-	&	7008.77	&	-	&	396.256	&	7405.48 \\
base & 22711	&	2820	&	8460	&	-	&	1.23153	&	-	&	0.252354	&	1.49249 \\
base & 22808	&	9640	&	28920	&	-	&	4.3411	&	-	&	0.936791	&	5.28941 \\
base & 22826	&	56143	&	168453	&	-	&	4086.67	&	-	&	867.461	&	4951.25 \\
base & 23091	&	4120	&	12354	&	-	&	5.90686	&	-	&	0.169803	&	6.0869 \\
base & 711_dente	&	9337	&	28005	&	-	&	34.1009	&	-	&	4.06142	&	38.1319 \\
base & armadillo	&	172974	&	518916	&	-	&	11448.4	&	-	&	3543.65	&	14997.0 \\
base & armadillo_vc	&	106289	&	318861	&	-	&	3204.65	&	-	&	1383.1	&	4592.3 \\
base & asiandragon9a	&	231606	&	694743	&	-	&	5918.86	&	-	&	2587.44	&	8507.07 \\
base & ballJoint	&	137062	&	411180	&	-	&	20924.2	&	-	&	1264.41	&	22189.5 \\
base & bird2	&	11718	&	35148	&	-	&	21.1993	&	-	&	5.67294	&	26.8925 \\
base & bird3	&	46866	&	140592	&	-	&	502.613	&	-	&	119.191	&	625.678 \\
base & bird4	&	187458	&	562368	&	-	&	15499.6	&	-	&	2143.4	&	17643.8 \\
base & bird	&	11718	&	35148	&	-	&	21.455	&	-	&	5.69072	&	27.1211 \\
base & bmw2	&	125424	&	375531	&	-	&	592.198	&	-	&	723.553	&	1313.84 \\
base & bmw	&	70536	&	211048	&	-	&	30.796	&	-	&	175.206	&	205.87 \\
base & boeing	&	3975	&	10811	&	-	&	0.0979876	&	-	&	0.0840983	&	0.185436 \\
base & brain2	&	294016	&	882048	&	-	&	52170.7	&	-	&	6002.66	&	58175.3 \\
base & bunny	&	34834	&	104288	&	-	&	871.727	&	-	&	128.254	&	1000.12 \\
base & bun_zipper	&	34834	&	104288	&	-	&	875.806	&	-	&	125.535	&	1004.16 \\
base & bun_zipper_res2	&	8260	&	24480	&	-	&	25.3724	&	-	&	4.08634	&	29.4296 \\
base & bun_zipper_res3	&	2000	&	5775	&	-	&	1.02591	&	-	&	0.143932	&	1.17524 \\
base & bun_zipper_res4	&	518	&	1425	&	-	&	0.0644569	&	-	&	0.00645594	&	0.0730992 \\
base & chicken_high	&	135142	&	405420	&	-	&	18539.4	&	-	&	2860.69	&	21424.2 \\
base & cow10	&	181839	&	545481	&	-	&	10713.4	&	-	&	3048.3	&	13762.7 \\
base & cow2	&	185730	&	557184	&	-	&	10498.4	&	-	&	3797.46	&	14222.4 \\
base & cow3	&	252054	&	756090	&	-	&	46773.5	&	-	&	9664.54	&	56448.4 \\
base & cube2	&	98306	&	294912	&	-	&	5827.69	&	-	&	35.6819	&	5863.63 \\
base & dog	&	18114	&	54336	&	-	&	36.1876	&	-	&	13.7726	&	49.996 \\
base & dragon	&	435680	&	1307182	&	-	&	46615.4	&	-	&	20637.9	&	67255.9 \\
base & ele12a	&	50488	&	151470	&	-	&	430.976	&	-	&	107.081	&	538.198 \\
base & ele_fine	&	173026	&	519060	&	-	&	12251.0	&	-	&	2526.92	&	14778.7 \\
base & elk2	&	35062	&	105186	&	-	&	132.307	&	-	&	98.1348	&	230.095 \\
base & fertility	&	24994	&	75000	&	-	&	95.8574	&	-	&	42.1409	&	136.664 \\
base & frog	&	37225	&	111669	&	-	&	325.885	&	-	&	102.875	&	431.331 \\
base & gargoyle	&	25002	&	75000	&	-	&	221.986	&	-	&	68.5221	&	291.185 \\
base & grandpiano	&	2904	&	8136	&	-	&	0.132531	&	-	&	0.0202437	&	0.154685 \\
base & happy4	&	397569	&	1190310	&	-	&	7646.21	&	-	&	15731.9	&	23379.2 \\
base & heart	&	23062	&	69132	&	-	&	34.0533	&	-	&	6.79733	&	40.8846 \\
base & heptoroid	&	79056	&	237294	&	-	&	66.3978	&	-	&	109.493	&	176.037 \\
base & hh2	&	197245	&	591230	&	-	&	25040.0	&	-	&	4864.86	&	29869.8 \\
base & hh	&	49374	&	147871	&	-	&	649.029	&	-	&	180.944	&	830.178 \\
base & hht	&	53754	&	161109	&	-	&	1115.03	&	-	&	214.659	&	1329.94 \\
base & hippo	&	40367	&	121082	&	-	&	355.525	&	-	&	132.543	&	489.036 \\
base & horse3	&	193934	&	581796	&	-	&	15966.7	&	-	&	1511.87	&	17478.4 \\
base & horse9	&	89400	&	268187	&	-	&	1071.45	&	-	&	387.892	&	1458.51 \\
base & horse	&	48485	&	145449	&	-	&	544.182	&	-	&	85.6915	&	628.3 \\
base & hound2	&	200463	&	600913	&	-	&	5757.82	&	-	&	2253.16	&	7977.3 \\
base & hound	&	12578	&	37592	&	-	&	7.98674	&	-	&	3.63663	&	11.6414 \\
base & human_hand	&	49374	&	147871	&	-	&	611.868	&	-	&	172.992	&	783.473 \\
base & humerus	&	35002	&	105000	&	-	&	303.445	&	-	&	37.4675	&	340.978 \\
base & ico	&	40962	&	122880	&	-	&	583.475	&	-	&	5.22691	&	588.763 \\
base & kitten3	&	54838	&	164508	&	-	&	1491.24	&	-	&	389.112	&	1884.23 \\
base & kitten	&	137098	&	411294	&	-	&	18429.4	&	-	&	3380.57	&	21810.9 \\
base & lion2	&	65648	&	196696	&	-	&	1304.7	&	-	&	378.208	&	1683.55 \\
base & lion	&	184738	&	550783	&	-	&	10751.5	&	-	&	2252.04	&	12985.5 \\
base & lucy	&	100697	&	302085	&	-	&	2067.93	&	-	&	1035.66	&	3104.06 \\
base & memento	&	26277	&	78825	&	-	&	100.99	&	-	&	36.0391	&	137.863 \\
base & micscope2	&	265410	&	792121	&	-	&	1947.31	&	-	&	1260.84	&	3206.91 \\
base & micscope	&	4146	&	12355	&	-	&	0.373911	&	-	&	0.0657359	&	0.443446 \\
base & m	&	25631	&	71054	&	-	&	1.14553	&	-	&	1.7946	&	2.95392 \\
base & mouse2	&	403652	&	1210944	&	-	&	44112.1	&	-	&	8690.16	&	52701.7 \\
base & mouse	&	6311	&	18921	&	-	&	2.92597	&	-	&	0.691586	&	3.62578 \\
base & neptune	&	28052	&	84168	&	-	&	56.296	&	-	&	62.8555	&	119.232 \\
base & noisydino2	&	23370	&	69872	&	-	&	67.7212	&	-	&	30.5944	&	98.2667 \\
base & noisydino8a	&	31497	&	94485	&	-	&	174.728	&	-	&	45.5758	&	219.857 \\
base & noisydino	&	23370	&	69872	&	-	&	69.0721	&	-	&	30.8234	&	100.0 \\
base & pig2	&	225282	&	675840	&	-	&	46042.1	&	-	&	8980.69	&	54639.5 \\
base & pig	&	3522	&	10560	&	-	&	2.13615	&	-	&	0.539077	&	2.67718 \\
base & pipe	&	2820	&	8460	&	-	&	1.20779	&	-	&	0.253799	&	1.46849 \\
base & rcube2	&	98306	&	294912	&	-	&	6511.13	&	-	&	63.371	&	6574.24 \\
base & rcube	&	24578	&	73728	&	-	&	281.882	&	-	&	3.76864	&	285.555 \\
base & rhino2	&	128342	&	384790	&	-	&	2160.26	&	-	&	859.125	&	3025.39 \\
base & rhino	&	8075	&	24058	&	-	&	3.43115	&	-	&	1.16439	&	4.60909 \\
base & rockerArm2	&	43213	&	129639	&	-	&	792.765	&	-	&	118.601	&	911.377 \\
base & rockerArm	&	40177	&	120531	&	-	&	629.687	&	-	&	62.2081	&	692.141 \\
base & rotor	&	2328	&	7104	&	-	&	0.168337	&	-	&	0.0910922	&	0.261838 \\
base & sacrum	&	204710	&	614226	&	-	&	9076.89	&	-	&	6283.98	&	15415.7 \\
base & sandal2	&	40316	&	119568	&	-	&	27.8837	&	-	&	14.9089	&	42.8545 \\
base & sandal3	&	22473	&	66039	&	-	&	35.9975	&	-	&	9.61242	&	45.7281 \\
base & sandal	&	2636	&	7608	&	-	&	0.150706	&	-	&	0.0515755	&	0.205492 \\
base & scapula	&	116930	&	350784	&	-	&	24658.3	&	-	&	3220.81	&	27880.1 \\
base & screwdriver	&	27152	&	81450	&	-	&	635.749	&	-	&	48.1479	&	683.989 \\
base & seabowl	&	45095	&	135303	&	-	&	569.478	&	-	&	119.554	&	688.461 \\
base & ship1	&	2526	&	7220	&	-	&	0.0986438	&	-	&	0.0514934	&	0.152607 \\
base & ship2	&	38122	&	113189	&	-	&	13.0851	&	-	&	20.6763	&	33.8212 \\
base & ship3	&	74544	&	222199	&	-	&	56.9407	&	-	&	168.925	&	225.95 \\
base & spider	&	4675	&	13929	&	-	&	0.524195	&	-	&	0.252	&	0.780605 \\
base & tomgun2	&	65638	&	196496	&	-	&	82.568	&	-	&	78.9012	&	161.01 \\
base & tomgun	&	4177	&	12305	&	-	&	0.388707	&	-	&	0.112197	&	0.504491 \\
base & walleye2	&	49518	&	146582	&	-	&	309.593	&	-	&	81.8352	&	389.27 \\
base & walleye	&	3343	&	9286	&	-	&	0.927982	&	-	&	0.128176	&	1.06049 \\








==> data/runtime/lem_median.txt <==
lem & 17674	&	124998	&	375000	&	1.42035	&	13.4979	&	3.4347296000000003	&	0.349129	&	16.8551 \\
lem & 18020	&	75122	&	225599	&	0.713029	&	3.41843	&	6.5007303	&	10.2568	&	17.022 \\
lem & 19465	&	103351	&	310989	&	1.20002	&	9.18989	&	9.410914	&	12.4392	&	26.8306 \\
lem & 20304	&	928	&	2790	&	0.00472449	&	0.101381	&	0.022000955	&	0.000595655	&	0.119704 \\
lem & 20306	&	300	&	894	&	0.00202366	&	0.0381954	&	0.012915355	&	0.000244554	&	0.0477475 \\
lem & 21362	&	1828	&	5862	&	0.00957011	&	0.211413	&	0.03324375	&	0.00390133	&	0.249427 \\
lem & 21464	&	9041	&	26817	&	0.0507172	&	0.605148	&	0.3172494	&	0.0488438	&	0.850748 \\
lem & 21747	&	2918	&	8766	&	0.013928	&	0.16035	&	0.12938649	&	0.0353876	&	0.272814 \\
lem & 21788	&	23062	&	69132	&	0.187331	&	2.19023	&	0.57236465	&	0.0442584	&	2.69455 \\
lem & 22081	&	3970	&	11934	&	0.0225922	&	0.3726	&	0.10956878	&	0.0134095	&	0.463392 \\
lem & 22290	&	944	&	2832	&	0.00453149	&	0.138593	&	0.018698548	&	0.000293809	&	0.154601 \\
lem & 22601	&	12554	&	37704	&	0.0887529	&	0.95333	&	0.41308049999999996	&	0.120493	&	1.35994 \\
lem & 22669	&	28738	&	86208	&	0.274313	&	2.98669	&	0.5102548899999999	&	0.0317114	&	3.5369 \\
lem & 22701	&	52784	&	158346	&	0.473056	&	6.44374	&	0.28137197	&	0.00285178	&	7.15982 \\
lem & 22711	&	2820	&	8460	&	0.0140559	&	0.318642	&	0.12283237999999999	&	0.00448683	&	0.395761 \\
lem & 22808	&	9640	&	28920	&	0.0650948	&	0.998223	&	0.20622033	&	0.0163558	&	1.17796 \\
lem & 22826	&	56143	&	168453	&	0.512271	&	6.07731	&	1.0100605	&	0.0550804	&	7.14747 \\
lem & 23091	&	4120	&	12354	&	0.0196667	&	0.455104	&	0.08316203900000001	&	0.00300366	&	0.526664 \\
lem & 711_dente	&	9337	&	28005	&	0.0641343	&	0.985219	&	0.22779953999999997	&	0.0100632	&	1.17969 \\
lem & armadillo	&	172974	&	518916	&	2.51794	&	19.0322	&	5.0844824	&	0.48021	&	24.3899 \\
lem & armadillo_vc	&	106289	&	318861	&	1.43063	&	11.3844	&	3.0456077	&	0.28918	&	14.4931 \\
lem & asiandragon10a	&	954227	&	2862226	&	14.0947	&	105.433	&	56.60956	&	7.17272	&	150.045 \\
lem & asiandragon9a	&	231606	&	694743	&	2.89486	&	23.9127	&	10.1410711	&	1.61975	&	32.5958 \\
lem & ballJoint	&	137062	&	411180	&	1.66799	&	15.7521	&	1.5901204999999998	&	0.0301499	&	18.3389 \\
lem & bird2	&	11718	&	35148	&	0.092326	&	1.15743	&	0.35719044	&	0.0373765	&	1.44558 \\
lem & bird3	&	46866	&	140592	&	0.531434	&	4.70348	&	1.0330702	&	0.0722855	&	5.81154 \\
lem & bird4	&	187458	&	562368	&	2.23458	&	20.2136	&	2.6803020999999996	&	0.134734	&	24.0237 \\
lem & bird	&	11718	&	35148	&	0.101527	&	1.13771	&	0.35191275	&	0.036676	&	1.42879 \\
lem & bmw2	&	125424	&	375531	&	1.53246	&	14.1645	&	7.991554	&	7.8399	&	26.958 \\
lem & bmw	&	70536	&	211048	&	0.699872	&	5.86059	&	3.613716	&	3.39631	&	11.5671 \\
lem & boeing	&	3975	&	10811	&	0.0174186	&	0.192201	&	0.14081700000000003	&	0.0562142	&	0.336693 \\
lem & brain2	&	294016	&	882048	&	3.57649	&	33.2128	&	5.1804536	&	0.266868	&	39.709 \\
lem & bunny	&	34834	&	104288	&	0.351915	&	3.78063	&	0.67709918	&	0.0480589	&	4.5399 \\
lem & bun_zipper	&	34834	&	104288	&	0.359259	&	3.79813	&	0.66139868	&	0.046271	&	4.5309 \\
lem & bun_zipper_res2	&	8260	&	24480	&	0.06046	&	0.86436	&	0.18984358	&	0.0197775	&	1.04349 \\
lem & bun_zipper_res3	&	2000	&	5775	&	0.0103474	&	0.197153	&	0.058296746	&	0.00757159	&	0.245245 \\
lem & bun_zipper_res4	&	518	&	1425	&	0.00334376	&	0.0538328	&	0.019278556999999998	&	0.000693185	&	0.0692462 \\
lem & chicken_high	&	135142	&	405420	&	1.6475	&	15.2427	&	1.8689140000000002	&	0.041709	&	17.9348 \\
lem & cow10	&	181839	&	545481	&	2.13711	&	19.3315	&	4.4587347	&	0.226973	&	23.704 \\
lem & cow2	&	185730	&	557184	&	2.13695	&	18.7325	&	5.4557653	&	0.530463	&	23.8909 \\
lem & cow3	&	252054	&	756090	&	3.43701	&	28.0588	&	6.082428800000001	&	0.546523	&	34.7918 \\
lem & cow9	&	136988	&	410946	&	1.59892	&	14.5176	&	3.3032935	&	0.169401	&	17.7899 \\
lem & cube2	&	98306	&	294912	&	0.883138	&	11.2845	&	1.1164629000000001	&	0.0178002	&	12.8058 \\
lem & dog	&	18114	&	54336	&	0.155731	&	1.79058	&	0.5426249	&	0.0481439	&	2.25427 \\
lem & dragon	&	435680	&	1307182	&	6.25851	&	49.6567	&	18.753684	&	3.42042	&	67.4554 \\
lem & dragon_vrip	&	435680	&	1307182	&	6.06857	&	49.8861	&	18.780025	&	3.46152	&	67.4061 \\
lem & dragon_vrip_res2	&	102112	&	303088	&	1.26637	&	10.3709	&	2.9057934	&	0.333104	&	13.3148 \\
lem & dragon_vrip_res3	&	24417	&	71126	&	0.230862	&	2.22082	&	0.7889311999999999	&	0.0935623	&	2.91563 \\
lem & dragon_vrip_res4	&	5743	&	16431	&	0.0387931	&	0.47057	&	0.21363361000000003	&	0.0264042	&	0.63171 \\
lem & ele12a	&	50488	&	151470	&	0.53858	&	5.01851	&	1.2827198	&	0.0729709	&	6.25953 \\
lem & ele_fine	&	173026	&	519060	&	2.29251	&	19.088	&	3.5553908	&	0.187306	&	23.2524 \\
lem & elk2	&	35062	&	105186	&	0.377056	&	3.53251	&	0.81446343	&	0.0563738	&	4.33083 \\
lem & fertility	&	24994	&	75000	&	0.234681	&	2.38572	&	0.7753682	&	0.0600592	&	3.03186 \\
lem & frog	&	37225	&	111669	&	0.362007	&	3.89609	&	1.0568452	&	0.153736	&	4.929 \\
lem & gargoyle	&	25002	&	75000	&	0.236856	&	2.72392	&	0.5215487000000001	&	0.0393314	&	3.23942 \\
lem & grandpiano	&	2904	&	8136	&	0.0113828	&	0.175221	&	0.0559794	&	0.00671873	&	0.224557 \\
lem & happy4	&	397569	&	1190310	&	6.89638	&	49.6684	&	12.732847699999999	&	2.22244	&	64.2245 \\
lem & happy	&	543822	&	1631680	&	7.9146	&	66.7996	&	20.8506963	&	3.93399	&	87.752 \\
lem & heart	&	23062	&	69132	&	0.20292	&	2.16714	&	0.5941859899999999	&	0.0456437	&	2.69486 \\
lem & heptoroid	&	79056	&	237294	&	0.969235	&	6.84475	&	3.6109921000000003	&	1.1477	&	10.5038 \\
lem & hh2	&	197245	&	591230	&	2.50199	&	20.7739	&	3.9906897999999997	&	0.190638	&	25.4634 \\
lem & hh	&	49374	&	147871	&	0.517598	&	4.89417	&	1.366125	&	0.0889966	&	6.14942 \\
lem & hht	&	53754	&	161109	&	0.649063	&	5.36146	&	1.4218338000000001	&	0.111029	&	6.83171 \\
lem & hippo	&	40367	&	121082	&	0.407343	&	4.28243	&	0.9159472000000001	&	0.0617453	&	5.18609 \\
lem & horse3	&	193934	&	581796	&	2.46719	&	21.5099	&	4.423563400000001	&	0.160395	&	26.2848 \\
lem & horse9	&	89400	&	268187	&	1.02295	&	9.02118	&	2.4578347	&	0.153465	&	11.2601 \\
lem & horse	&	48485	&	145449	&	0.504898	&	5.10887	&	1.2762728	&	0.0669417	&	6.27845 \\
lem & hound2	&	200463	&	600913	&	2.21726	&	21.6746	&	5.4904756	&	0.53687	&	26.9504 \\
lem & hound	&	12578	&	37592	&	0.101115	&	1.15836	&	0.4332293	&	0.0557417	&	1.52113 \\
lem & human_hand	&	49374	&	147871	&	0.563042	&	4.92293	&	1.2874626999999998	&	0.084787	&	6.17145 \\
lem & humerus	&	35002	&	105000	&	0.368269	&	3.59696	&	0.9222292	&	0.0306101	&	4.42637 \\
lem & ico	&	40962	&	122880	&	0.385356	&	4.70133	&	0.2181534	&	0.000810135	&	5.27336 \\
lem & kitten3	&	54838	&	164508	&	0.564621	&	5.72572	&	0.92238507	&	0.0368314	&	6.8351 \\
lem & kitten	&	137098	&	411294	&	1.63015	&	15.2895	&	1.9815453	&	0.0444201	&	18.0658 \\
lem & lion2	&	65648	&	196696	&	0.761081	&	6.9304	&	1.6788871	&	0.16808	&	8.70898 \\
lem & lion	&	184738	&	550783	&	2.2956	&	20.9184	&	3.6100428	&	0.288113	&	25.2353 \\
lem & lucy	&	100697	&	302085	&	1.20264	&	10.2482	&	2.5055617999999997	&	0.201589	&	12.8405 \\
lem & memento	&	26277	&	78825	&	0.251496	&	2.57331	&	0.9146877999999999	&	0.0917045	&	3.3258 \\
lem & micscope2	&	265410	&	792121	&	3.0882	&	29.8056	&	13.284128999999998	&	3.11965	&	41.5345 \\
lem & micscope	&	4146	&	12355	&	0.020966	&	0.407153	&	0.0991788	&	0.0213976	&	0.502653 \\
lem & m	&	25631	&	71054	&	0.172642	&	1.23407	&	0.7839142	&	0.511338	&	2.2808 \\
lem & mouse2	&	403652	&	1210944	&	4.65876	&	47.6706	&	20.374639000000002	&	7.6661	&	68.2746 \\
lem & mouse	&	6311	&	18921	&	0.0383902	&	0.652853	&	0.23409506	&	0.0430953	&	0.847976 \\
lem & neptune	&	28052	&	84168	&	0.312728	&	2.7382	&	1.0849813	&	0.230939	&	3.77785 \\
lem & noisydino2	&	23370	&	69872	&	0.235437	&	2.25831	&	0.7979447	&	0.0873257	&	2.91716 \\
lem & noisydino8a	&	31497	&	94485	&	0.319535	&	3.00893	&	0.9531643000000001	&	0.0592822	&	3.78642 \\
lem & noisydino	&	23370	&	69872	&	0.223275	&	2.25698	&	0.8086116	&	0.0826377	&	2.92994 \\
lem & pig2	&	225282	&	675840	&	2.76833	&	24.2396	&	5.5608734	&	0.502856	&	30.1216 \\
lem & pig	&	3522	&	10560	&	0.0212906	&	0.286789	&	0.12774142000000002	&	0.0229754	&	0.395927 \\
lem & pipe	&	2820	&	8460	&	0.0142335	&	0.321047	&	0.12446180000000001	&	0.00482331	&	0.396382 \\
lem & rcube2	&	98306	&	294912	&	0.956272	&	11.0931	&	1.2481160999999998	&	0.0166792	&	12.7712 \\
lem & rcube	&	24578	&	73728	&	0.184148	&	2.7447	&	0.28438118	&	0.00394089	&	3.11112 \\
lem & rhino2	&	128342	&	384790	&	1.48467	&	13.2432	&	3.2735371	&	0.26516	&	16.5302 \\
lem & rhino	&	8075	&	24058	&	0.0515384	&	0.736705	&	0.26798898	&	0.0347169	&	0.949532 \\
lem & rockerArm2	&	43213	&	129639	&	0.458789	&	4.56635	&	0.8497290999999999	&	0.0225036	&	5.48141 \\
lem & rockerArm	&	40177	&	120531	&	0.40493	&	4.16544	&	0.8525191000000001	&	0.0211871	&	5.00707 \\
lem & rotor	&	2328	&	7104	&	0.0119959	&	0.178435	&	0.09086232	&	0.0205675	&	0.257278 \\
lem & sacrum	&	204710	&	614226	&	2.81857	&	22.8123	&	3.8453268	&	0.223871	&	27.7257 \\
lem & sandal2	&	40316	&	119568	&	0.344412	&	3.9165	&	1.8148214999999999	&	0.581826	&	5.66137 \\
lem & sandal3	&	22473	&	66039	&	0.203555	&	2.18896	&	0.782279	&	0.250619	&	3.01813 \\
lem & sandal	&	2636	&	7608	&	0.0122295	&	0.209453	&	0.10131738	&	0.0163152	&	0.288116 \\
lem & scapula	&	116930	&	350784	&	1.50627	&	12.7815	&	1.6220242	&	0.0559348	&	15.2969 \\
lem & screwdriver	&	27152	&	81450	&	0.256815	&	2.90263	&	0.5480015899999999	&	0.022825	&	3.46602 \\
lem & seabowl	&	45095	&	135303	&	0.499152	&	4.7644	&	1.0131984	&	0.0813877	&	5.8672 \\
lem & ship1	&	2526	&	7220	&	0.0123951	&	0.149451	&	0.09039014000000001	&	0.0201223	&	0.226589 \\
lem & ship2	&	38122	&	113189	&	0.339199	&	2.99193	&	1.5399452	&	0.589327	&	4.64253 \\
lem & ship3	&	74544	&	222199	&	0.862242	&	6.60576	&	3.8058408	&	4.91441	&	14.06 \\
lem & spider	&	4675	&	13929	&	0.0256434	&	0.364411	&	0.16410401	&	0.0562838	&	0.529353 \\
lem & tomgun2	&	65638	&	196496	&	0.651883	&	5.95249	&	2.2170524	&	0.441005	&	8.03167 \\
lem & tomgun	&	4177	&	12305	&	0.0214907	&	0.294542	&	0.1132001	&	0.0142692	&	0.384086 \\
lem & walleye2	&	49518	&	146582	&	0.471817	&	5.38596	&	1.4151858000000002	&	0.535818	&	7.05759 \\
lem & walleye	&	3343	&	9286	&	0.0165995	&	0.314689	&	0.08863707000000001	&	0.0095865	&	0.390043 \\


==> data/runtime/lemre_median.txt <==
lemre & 17674	&	124998	&	375000	&	1.40275	&	13.7084	&	60.4943851	&	0.322878	&	43.0196 \\
lemre & 18020	&	75122	&	225599	&	0.692265	&	3.6522	&	14.138937199999999	&	6.62353	&	16.7775 \\
lemre & 19465	&	103351	&	310989	&	1.22809	&	9.75009	&	27.391082000000004	&	8.7773	&	30.4979 \\
lemre & 20304	&	928	&	2790	&	0.00468423	&	0.104418	&	0.159189407	&	0.000742846	&	0.172342 \\
lemre & 20306	&	300	&	894	&	0.00249084	&	0.0434579	&	0.037912204000000005	&	0.000266875	&	0.0624241 \\
lemre & 21362	&	1828	&	5862	&	0.0093635	&	0.227116	&	0.161520404	&	0.00362042	&	0.321529 \\
lemre & 21464	&	9041	&	26817	&	0.0590165	&	0.644958	&	1.03191704	&	0.0359646	&	1.16103 \\
lemre & 21747	&	2918	&	8766	&	0.0147505	&	0.144665	&	0.27260892	&	0.0246421	&	0.298728 \\
lemre & 21788	&	23062	&	69132	&	0.200555	&	2.20587	&	6.3430238	&	0.0444647	&	4.71158 \\
lemre & 22081	&	3970	&	11934	&	0.0237021	&	0.395667	&	0.55714198	&	0.00999077	&	0.634036 \\
lemre & 22290	&	944	&	2832	&	0.00439663	&	0.144664	&	0.6785345359999999	&	0.000688598	&	0.386884 \\
lemre & 22601	&	12554	&	37704	&	0.0875274	&	1.01413	&	1.2817914	&	0.0937836	&	1.7204 \\
lemre & 22669	&	28738	&	86208	&	0.283367	&	3.06344	&	37.519582	&	0.0302146	&	16.3739 \\
lemre & 22701	&	52784	&	158346	&	0.460396	&	6.4358	&	86.53836277	&	0.00384908	&	37.6988 \\
lemre & 22711	&	2820	&	8460	&	0.0161704	&	0.329604	&	0.43023615	&	0.0038163	&	0.516305 \\
lemre & 22808	&	9640	&	28920	&	0.0644792	&	1.00877	&	2.07213393	&	0.0141061	&	1.82046 \\
lemre & 22826	&	56143	&	168453	&	0.528553	&	6.23926	&	82.6150032	&	0.0480953	&	47.8246 \\
lemre & 23091	&	4120	&	12354	&	0.0198683	&	0.449152	&	2.18042959	&	0.00327819	&	1.33913 \\
lemre & 711_dente	&	9337	&	28005	&	0.0612811	&	1.00298	&	4.92470102	&	0.0104588	&	3.32765 \\
lemre & armadillo	&	172974	&	518916	&	2.51654	&	19.2988	&	130.7380107	&	0.42785	&	73.5224 \\
lemre & armadillo_vc	&	106289	&	318861	&	1.4028	&	11.6322	&	64.9320272	&	0.274722	&	39.1452 \\
lemre & asiandragon10a	&	954227	&	2862226	&	14.1444	&	105.319	&	3672.705046	&	6.72993	&	1588.86 \\
lemre & asiandragon9a	&	231606	&	694743	&	2.90378	&	23.8971	&	466.9146911	&	1.54826	&	235.488 \\
lemre & ballJoint	&	137062	&	411180	&	1.70416	&	15.8128	&	221.4610924	&	0.0295465	&	92.8562 \\
lemre & bird2	&	11718	&	35148	&	0.0937513	&	1.12444	&	11.3650521	&	0.0342586	&	5.83594 \\
lemre & bird3	&	46866	&	140592	&	0.50841	&	4.69196	&	63.977582700000006	&	0.07188	&	33.1189 \\
lemre & bird4	&	187458	&	562368	&	2.39887	&	20.28	&	632.3756113	&	0.140838	&	271.935 \\
lemre & bird	&	11718	&	35148	&	0.0936527	&	1.1117	&	9.988072590000002	&	0.0371301	&	5.23001 \\
lemre & bmw2	&	125424	&	375531	&	1.54304	&	13.2243	&	100.48177460000001	&	6.50077	&	60.3537 \\
lemre & bmw	&	70536	&	211048	&	0.695017	&	6.07053	&	11.1928015	&	2.43188	&	13.8859 \\
lemre & boeing	&	3975	&	10811	&	0.0183994	&	0.221357	&	0.27068647	&	0.0425761	&	0.391886 \\
lemre & brain2	&	294016	&	882048	&	3.61659	&	33.5629	&	1687.9589952	&	0.36782	&	706.125 \\
lemre & bunny	&	34834	&	104288	&	0.375533	&	3.84396	&	15.2219526	&	0.0471897	&	9.90664 \\
lemre & bun_zipper	&	34834	&	104288	&	0.358219	&	3.82085	&	15.865338600000001	&	0.0438548	&	10.4692 \\
lemre & bun_zipper_res2	&	8260	&	24480	&	0.0637121	&	0.877982	&	1.06584961	&	0.018648	&	1.36924 \\
lemre & bun_zipper_res3	&	2000	&	5775	&	0.010307	&	0.210139	&	0.27976627	&	0.00660469	&	0.346684 \\
lemre & bun_zipper_res4	&	518	&	1425	&	0.00325308	&	0.0632952	&	0.034967857000000005	&	0.000588197	&	0.0853848 \\
lemre & chicken_high	&	135142	&	405420	&	1.65093	&	15.2941	&	170.53879419999998	&	0.0414293	&	84.0271 \\
lemre & cow10	&	181839	&	545481	&	2.15949	&	19.6261	&	230.7267714	&	0.220438	&	122.777 \\
lemre & cow2	&	185730	&	557184	&	2.15986	&	18.9973	&	163.5281101	&	0.45382	&	85.5616 \\
lemre & cow3	&	252054	&	756090	&	3.47254	&	28.17	&	392.6554774	&	0.520068	&	181.813 \\
lemre & cow9	&	136988	&	410946	&	1.60621	&	14.7128	&	113.8500617	&	0.165932	&	69.0405 \\
lemre & cube2	&	98306	&	294912	&	0.882081	&	11.3424	&	249.8798281	&	0.0143226	&	99.6439 \\
lemre & dog	&	18114	&	54336	&	0.153916	&	1.83916	&	4.8281035	&	0.0429334	&	3.94253 \\
lemre & dragon	&	435680	&	1307182	&	6.40607	&	50.3752	&	830.8717089999999	&	3.19396	&	342.605 \\
lemre & dragon_vrip	&	435680	&	1307182	&	6.25867	&	50.2879	&	771.0874569999999	&	3.35493	&	337.426 \\
lemre & dragon_vrip_res2	&	102112	&	303088	&	1.23555	&	10.3684	&	128.7051001	&	0.325844	&	71.215 \\
lemre & dragon_vrip_res3	&	24417	&	71126	&	0.242568	&	2.23874	&	11.5163328	&	0.0936281	&	7.29244 \\
lemre & dragon_vrip_res4	&	5743	&	16431	&	0.0355981	&	0.473081	&	1.14933612	&	0.0221493	&	0.961258 \\
lemre & ele12a	&	50488	&	151470	&	0.537115	&	5.10085	&	32.63576	&	0.0683036	&	18.4415 \\
lemre & ele_fine	&	173026	&	519060	&	2.25057	&	19.2706	&	130.5841483	&	0.178593	&	74.963 \\
lemre & elk2	&	35062	&	105186	&	0.379405	&	3.55576	&	11.091848699999998	&	0.0590714	&	8.36878 \\
lemre & fertility	&	24994	&	75000	&	0.24041	&	2.44709	&	8.669016599999999	&	0.0568988	&	6.43089 \\
lemre & frog	&	37225	&	111669	&	0.383755	&	3.96882	&	9.7756039	&	0.135068	&	8.40255 \\
lemre & gargoyle	&	25002	&	75000	&	0.280688	&	2.73412	&	16.776561830000002	&	0.0364929	&	9.72128 \\
lemre & grandpiano	&	2904	&	8136	&	0.0117143	&	0.179741	&	0.1882428	&	0.00455324	&	0.27627 \\
lemre & happy4	&	397569	&	1190310	&	6.98649	&	50.1841	&	208.6959414	&	2.02838	&	150.221 \\
lemre & happy	&	543822	&	1631680	&	7.97424	&	66.8207	&	2670.102992	&	5.709	&	1199.71 \\
lemre & heart	&	23062	&	69132	&	0.201461	&	2.22197	&	6.5715652	&	0.0409975	&	4.70797 \\
lemre & heptoroid	&	79056	&	237294	&	0.965221	&	6.99139	&	22.020181599999997	&	1.10165	&	17.0025 \\
lemre & hh2	&	197245	&	591230	&	2.53005	&	20.9823	&	834.6783434	&	0.206429	&	394.518 \\
lemre & hh	&	49374	&	147871	&	0.514504	&	4.95359	&	40.462166	&	0.0797469	&	19.2742 \\
lemre & hht	&	53754	&	161109	&	0.629515	&	5.43619	&	46.92072400000001	&	0.109763	&	22.7516 \\
lemre & hippo	&	40367	&	121082	&	0.428039	&	4.40907	&	17.324882799999997	&	0.0595502	&	12.2048 \\
lemre & horse3	&	193934	&	581796	&	2.41399	&	21.7595	&	173.675029	&	0.149709	&	91.973 \\
lemre & horse9	&	89400	&	268187	&	1.02632	&	9.20042	&	45.842511	&	0.142613	&	29.0503 \\
lemre & horse	&	48485	&	145449	&	0.518384	&	5.23029	&	17.608648000000002	&	0.0655395	&	12.7115 \\
lemre & hound2	&	200463	&	600913	&	2.24989	&	21.9336	&	159.27563049999998	&	0.490811	&	96.8546 \\
lemre & hound	&	12578	&	37592	&	0.0991912	&	1.21822	&	1.7947954999999998	&	0.0511163	&	2.03435 \\
lemre & human_hand	&	49374	&	147871	&	0.532168	&	4.90543	&	52.022026	&	0.0827672	&	26.4635 \\
lemre & humerus	&	35002	&	105000	&	0.351414	&	3.62253	&	15.3759109	&	0.0275071	&	10.6935 \\
lemre & ico	&	40962	&	122880	&	0.400162	&	4.78167	&	11.739066900000001	&	0.000709057	&	11.1275 \\
lemre & kitten3	&	54838	&	164508	&	0.586786	&	5.79455	&	60.191992400000004	&	0.0331494	&	31.1928 \\
lemre & kitten	&	137098	&	411294	&	1.63711	&	15.4428	&	200.99557570000002	&	0.0430894	&	103.08 \\
lemre & lion2	&	65648	&	196696	&	0.715542	&	6.88482	&	92.64560560000001	&	0.172178	&	46.3144 \\
lemre & lion	&	184738	&	550783	&	2.26231	&	20.824	&	205.51874930000002	&	0.273473	&	113.912 \\
lemre & lucy	&	100697	&	302085	&	1.19194	&	10.0827	&	219.77371280000003	&	0.249686	&	100.878 \\
lemre & memento	&	26277	&	78825	&	0.270375	&	2.6398	&	8.9441893	&	0.0896444	&	6.99764 \\
lemre & micscope2	&	265410	&	792121	&	3.08283	&	30.5385	&	91.532786	&	2.87091	&	69.6898 \\
lemre & micscope	&	4146	&	12355	&	0.0212674	&	0.419984	&	0.26621293	&	0.0193968	&	0.578513 \\
lemre & m	&	25631	&	71054	&	0.185605	&	1.30914	&	1.8267166	&	0.299465	&	2.60449 \\
lemre & mouse2	&	403652	&	1210944	&	4.7927	&	47.9458	&	414.70595000000003	&	7.04014	&	237.37 \\
lemre & mouse	&	6311	&	18921	&	0.0411657	&	0.66803	&	0.78245177	&	0.0340575	&	1.05971 \\
lemre & neptune	&	28052	&	84168	&	0.300577	&	2.79376	&	5.815504400000001	&	0.21745	&	5.41402 \\
lemre & noisydino2	&	23370	&	69872	&	0.243383	&	2.26188	&	7.7308535	&	0.0817684	&	5.52997 \\
lemre & noisydino8a	&	31497	&	94485	&	0.297211	&	3.05577	&	10.3237114	&	0.0551527	&	7.7922 \\
lemre & noisydino	&	23370	&	69872	&	0.22684	&	2.27946	&	9.861476099999999	&	0.0793804	&	6.39376 \\
lemre & pig2	&	225282	&	675840	&	2.73554	&	24.7055	&	500.82025519999996	&	0.477525	&	246.201 \\
lemre & pig	&	3522	&	10560	&	0.0194238	&	0.306867	&	0.7127583999999999	&	0.0216491	&	0.650387 \\
lemre & pipe	&	2820	&	8460	&	0.0141872	&	0.329896	&	0.41011044999999996	&	0.00386032	&	0.501608 \\
lemre & rcube2	&	98306	&	294912	&	1.03129	&	11.0448	&	305.6809131	&	0.0164448	&	118.225 \\
lemre & rcube	&	24578	&	73728	&	0.204341	&	2.75337	&	26.0428232	&	0.00417149	&	13.2134 \\
lemre & rhino2	&	128342	&	384790	&	1.54582	&	13.6429	&	52.6484082	&	0.234962	&	34.2673 \\
lemre & rhino	&	8075	&	24058	&	0.0547262	&	0.746918	&	0.92424374	&	0.0330428	&	1.18887 \\
lemre & rockerArm2	&	43213	&	129639	&	0.441954	&	4.57249	&	43.4873688	&	0.0235785	&	20.6832 \\
lemre & rockerArm	&	40177	&	120531	&	0.400423	&	4.25434	&	50.8774008	&	0.0238213	&	23.3315 \\
lemre & rotor	&	2328	&	7104	&	0.0121918	&	0.194227	&	0.28012275999999997	&	0.015879	&	0.324725 \\
lemre & sacrum	&	204710	&	614226	&	2.78678	&	23.0893	&	116.18534569999998	&	0.212915	&	76.7325 \\
lemre & sandal2	&	40316	&	119568	&	0.361505	&	3.97137	&	13.090588	&	0.526208	&	9.80783 \\
lemre & sandal3	&	22473	&	66039	&	0.197415	&	2.22461	&	8.017163799999999	&	0.222257	&	6.04399 \\
lemre & sandal	&	2636	&	7608	&	0.0120901	&	0.21846	&	0.27623790000000004	&	0.0146967	&	0.366904 \\
lemre & scapula	&	116930	&	350784	&	1.42733	&	12.958	&	359.4954532	&	0.0521209	&	168.954 \\
lemre & screwdriver	&	27152	&	81450	&	0.251233	&	2.90708	&	36.25908717	&	0.0232649	&	20.832 \\
lemre & seabowl	&	45095	&	135303	&	0.497272	&	4.66417	&	136.0652579	&	0.0954598	&	63.6228 \\
lemre & ship1	&	2526	&	7220	&	0.0127923	&	0.159507	&	0.20384623999999998	&	0.0175139	&	0.284429 \\
lemre & ship2	&	38122	&	113189	&	0.339341	&	3.09265	&	6.992406600000001	&	0.468115	&	6.68362 \\
lemre & ship3	&	74544	&	222199	&	0.868046	&	6.67501	&	17.4410599	&	3.60484	&	17.365 \\
lemre & spider	&	4675	&	13929	&	0.0257767	&	0.400864	&	0.38886694	&	0.0516033	&	0.651452 \\
lemre & tomgun2	&	65638	&	196496	&	0.640791	&	6.17985	&	19.2160976	&	0.378748	&	14.8072 \\
lemre & tomgun	&	4177	&	12305	&	0.0213159	&	0.299263	&	0.40958685	&	0.0134919	&	0.502522 \\
lemre & walleye2	&	49518	&	146582	&	0.472645	&	5.43889	&	20.6781372	&	0.385096	&	14.2739 \\
lemre & walleye	&	3343	&	9286	&	0.0159447	&	0.325832	&	0.5453942500000001	&	0.00667381	&	0.587941 \\


==> data/runtime/lemts_median.txt <==
lemts & 17674	&	124998	&	375000	&	1.37288	&	13.8259	&	6.1536268000000005	&	0.252363	&	18.094 \\
lemts & 18020	&	75122	&	225599	&	0.70643	&	3.50639	&	12.0219301	&	9.39802	&	18.3356 \\
lemts & 19465	&	103351	&	310989	&	1.21294	&	9.41457	&	14.851733	&	9.8696	&	26.5518 \\
lemts & 20304	&	928	&	2790	&	0.00476734	&	0.105907	&	0.051260507000000004	&	0.000753875	&	0.135355 \\
lemts & 20306	&	300	&	894	&	0.00249888	&	0.0371973	&	0.024086453999999997	&	0.000285874	&	0.0506875 \\
lemts & 21362	&	1828	&	5862	&	0.00991051	&	0.210066	&	0.09045887	&	0.00351191	&	0.270029 \\
lemts & 21464	&	9041	&	26817	&	0.0559211	&	0.619575	&	0.69601524	&	0.0423914	&	0.996912 \\
lemts & 21747	&	2918	&	8766	&	0.014122	&	0.172405	&	0.29007067	&	0.0304931	&	0.338011 \\
lemts & 21788	&	23062	&	69132	&	0.193463	&	2.16468	&	1.28154913	&	0.0426115	&	2.93941 \\
lemts & 22081	&	3970	&	11934	&	0.0226519	&	0.380269	&	0.25070048	&	0.0123173	&	0.519388 \\
lemts & 22290	&	944	&	2832	&	0.00448527	&	0.139352	&	0.038550872	&	0.000262215	&	0.160744 \\
lemts & 22601	&	12554	&	37704	&	0.0975062	&	0.987717	&	0.8516739999999999	&	0.100677	&	1.54694 \\
lemts & 22669	&	28738	&	86208	&	0.286316	&	3.0546	&	1.0423005300000001	&	0.0200472	&	3.79582 \\
lemts & 22701	&	52784	&	158346	&	0.461819	&	6.42563	&	0.44446955	&	0.00207974	&	7.17059 \\
lemts & 22711	&	2820	&	8460	&	0.014311	&	0.323639	&	0.29059017	&	0.00287403	&	0.458739 \\
lemts & 22808	&	9640	&	28920	&	0.0634594	&	1.03166	&	0.41110239	&	0.00978584	&	1.27532 \\
lemts & 22826	&	56143	&	168453	&	0.519806	&	5.99483	&	2.4316611999999997	&	0.0505605	&	7.60915 \\
lemts & 23091	&	4120	&	12354	&	0.0194701	&	0.469513	&	0.189625955	&	0.00240466	&	0.575799 \\
lemts & 711_dente	&	9337	&	28005	&	0.0686141	&	0.998655	&	0.5334413499999999	&	0.00867415	&	1.30378 \\
lemts & armadillo	&	172974	&	518916	&	2.46986	&	19.1877	&	9.4305278	&	0.327339	&	25.8982 \\
lemts & armadillo_vc	&	106289	&	318861	&	1.39404	&	11.5249	&	6.2142442	&	0.214773	&	15.7169 \\
lemts & asiandragon10a	&	954227	&	2862226	&	14.0653	&	105.332	&	83.178314	&	4.52812	&	155.153 \\
lemts & asiandragon9a	&	231606	&	694743	&	2.8553	&	24.0592	&	16.917631999999998	&	1.13746	&	34.8331 \\
lemts & ballJoint	&	137062	&	411180	&	1.67507	&	15.6877	&	3.3411102	&	0.020369	&	18.9884 \\
lemts & bird2	&	11718	&	35148	&	0.0805309	&	1.14146	&	0.84050036	&	0.0315955	&	1.59471 \\
lemts & bird3	&	46866	&	140592	&	0.50282	&	4.73525	&	2.300044	&	0.0632088	&	6.22924 \\
lemts & bird4	&	187458	&	562368	&	2.40017	&	20.3605	&	5.599196500000001	&	0.101529	&	25.3824 \\
lemts & bird	&	11718	&	35148	&	0.093867	&	1.13195	&	0.81265529	&	0.0290167	&	1.57061 \\
lemts & bmw2	&	125424	&	375531	&	1.51884	&	14.236	&	12.5885782	&	6.99201	&	28.1195 \\
lemts & bmw	&	70536	&	211048	&	0.691096	&	5.92067	&	6.792073	&	2.90765	&	12.4277 \\
lemts & boeing	&	3975	&	10811	&	0.0177992	&	0.196806	&	0.26577117000000006	&	0.0488982	&	0.379375 \\
lemts & brain2	&	294016	&	882048	&	3.57092	&	33.3187	&	8.5313576	&	0.242088	&	40.9286 \\
lemts & bunny	&	34834	&	104288	&	0.363232	&	3.79656	&	1.3754450699999998	&	0.039346	&	4.79618 \\
lemts & bun_zipper	&	34834	&	104288	&	0.352807	&	3.84765	&	1.29270687	&	0.0410116	&	4.79398 \\
lemts & bun_zipper_res2	&	8260	&	24480	&	0.0529122	&	0.878866	&	0.39589784	&	0.0167918	&	1.11783 \\
lemts & bun_zipper_res3	&	2000	&	5775	&	0.010301	&	0.204269	&	0.12545400999999998	&	0.00639514	&	0.279434 \\
lemts & bun_zipper_res4	&	518	&	1425	&	0.00291506	&	0.0560733	&	0.04312842	&	0.000641622	&	0.0777027 \\
lemts & chicken_high	&	135142	&	405420	&	1.60237	&	15.1774	&	3.5583817	&	0.0341168	&	18.4927 \\
lemts & cow10	&	181839	&	545481	&	2.17961	&	19.437	&	8.4240864	&	0.175242	&	25.198 \\
lemts & cow2	&	185730	&	557184	&	2.18291	&	19.0676	&	10.1746708	&	0.399085	&	25.9429 \\
lemts & cow3	&	252054	&	756090	&	3.47587	&	28.2994	&	9.790479900000001	&	0.352022	&	36.1018 \\
lemts & cow9	&	136988	&	410946	&	1.61981	&	14.357	&	6.3390355	&	0.144272	&	18.8167 \\
lemts & cube2	&	98306	&	294912	&	0.888989	&	11.229	&	2.1635131	&	0.0130268	&	13.1271 \\
lemts & dog	&	18114	&	54336	&	0.157395	&	1.79984	&	1.2110295000000002	&	0.0413447	&	2.50017 \\
lemts & dragon	&	435680	&	1307182	&	6.19801	&	50.2347	&	24.6420235	&	3.22507	&	69.4672 \\
lemts & dragon_vrip	&	435680	&	1307182	&	6.15461	&	50.2762	&	25.094422	&	3.18479	&	69.3239 \\
lemts & dragon_vrip_res2	&	102112	&	303088	&	1.19471	&	10.4939	&	4.989363	&	0.250379	&	14.0577 \\
lemts & dragon_vrip_res3	&	24417	&	71126	&	0.230291	&	2.25178	&	1.3928106399999998	&	0.0784439	&	3.1478 \\
lemts & dragon_vrip_res4	&	5743	&	16431	&	0.037996	&	0.472024	&	0.42511038	&	0.0251362	&	0.713175 \\
lemts & ele12a	&	50488	&	151470	&	0.53404	&	5.03626	&	2.7621634	&	0.0612321	&	6.73142 \\
lemts & ele_fine	&	173026	&	519060	&	2.37588	&	19.1998	&	6.5201373	&	0.151195	&	24.563 \\
lemts & elk2	&	35062	&	105186	&	0.381521	&	3.61194	&	1.6063517299999999	&	0.0517945	&	4.71299 \\
lemts & fertility	&	24994	&	75000	&	0.244822	&	2.4305	&	1.8177949	&	0.0559833	&	3.44687 \\
lemts & frog	&	37225	&	111669	&	0.389961	&	3.90161	&	2.3034716	&	0.128718	&	5.41558 \\
lemts & gargoyle	&	25002	&	75000	&	0.256161	&	2.72948	&	1.1492534300000001	&	0.0307409	&	3.48302 \\
lemts & grandpiano	&	2904	&	8136	&	0.0110036	&	0.17332	&	0.12285781	&	0.00571585	&	0.257232 \\
lemts & happy4	&	397569	&	1190310	&	6.93433	&	50.1269	&	16.0581559	&	1.75872	&	65.4557 \\
lemts & happy	&	543822	&	1631680	&	8.00506	&	66.9676	&	25.5106596	&	3.69385	&	89.5235 \\
lemts & heart	&	23062	&	69132	&	0.173748	&	2.15771	&	1.3553162499999998	&	0.0421466	&	2.93709 \\
lemts & heptoroid	&	79056	&	237294	&	0.916259	&	6.89268	&	7.5853171	&	0.811116	&	11.527 \\
lemts & hh2	&	197245	&	591230	&	2.47622	&	20.8036	&	7.4632686	&	0.141546	&	26.6708 \\
lemts & hh	&	49374	&	147871	&	0.549817	&	4.90281	&	2.5108662	&	0.0721409	&	6.57878 \\
lemts & hht	&	53754	&	161109	&	0.622599	&	5.42222	&	2.9174229	&	0.0837678	&	7.35467 \\
lemts & hippo	&	40367	&	121082	&	0.448026	&	4.35356	&	2.0381683	&	0.0544027	&	5.67898 \\
lemts & horse3	&	193934	&	581796	&	2.42718	&	21.594	&	8.339175000000001	&	0.119572	&	27.6041 \\
lemts & horse9	&	89400	&	268187	&	0.997401	&	8.90845	&	5.3143602	&	0.116107	&	12.1142 \\
lemts & horse	&	48485	&	145449	&	0.502791	&	5.17779	&	2.7604770999999997	&	0.0542464	&	6.86374 \\
lemts & hound2	&	200463	&	600913	&	2.27636	&	21.788	&	10.7396585	&	0.43615	&	28.8567 \\
lemts & hound	&	12578	&	37592	&	0.104805	&	1.18453	&	0.9476307	&	0.05026	&	1.72187 \\
lemts & human_hand	&	49374	&	147871	&	0.540201	&	4.91299	&	2.5593691	&	0.0726399	&	6.53822 \\
lemts & humerus	&	35002	&	105000	&	0.353858	&	3.68623	&	1.8732058	&	0.0239917	&	4.85062 \\
lemts & ico	&	40962	&	122880	&	0.367218	&	4.71673	&	0.2244697	&	0.000601861	&	5.29382 \\
lemts & kitten3	&	54838	&	164508	&	0.556148	&	5.78029	&	1.6071862000000001	&	0.0306763	&	7.14854 \\
lemts & kitten	&	137098	&	411294	&	1.64587	&	15.2583	&	3.3345443	&	0.0400726	&	18.4326 \\
lemts & lion2	&	65648	&	196696	&	0.697095	&	6.87126	&	3.0194409	&	0.141892	&	8.98981 \\
lemts & lion	&	184738	&	550783	&	2.26651	&	21.0421	&	6.064319200000001	&	0.200554	&	26.2529 \\
lemts & lucy	&	100697	&	302085	&	1.15179	&	10.2905	&	4.531087499999999	&	0.166912	&	13.5347 \\
lemts & memento	&	26277	&	78825	&	0.2703	&	2.57669	&	2.1355263000000004	&	0.0789704	&	3.78361 \\
lemts & micscope2	&	265410	&	792121	&	2.99505	&	29.5575	&	21.684033	&	2.22369	&	43.0669 \\
lemts & micscope	&	4146	&	12355	&	0.0204097	&	0.403439	&	0.19514139	&	0.0205848	&	0.536987 \\
lemts & m	&	25631	&	71054	&	0.185894	&	1.24326	&	1.4135061000000002	&	0.40673	&	2.45396 \\
lemts & mouse2	&	403652	&	1210944	&	4.61188	&	47.9421	&	31.821861	&	5.08602	&	69.811 \\
lemts & mouse	&	6311	&	18921	&	0.0384411	&	0.662394	&	0.5232153599999999	&	0.0358318	&	0.972776 \\
lemts & neptune	&	28052	&	84168	&	0.308124	&	2.76549	&	2.4149765	&	0.182575	&	4.22093 \\
lemts & noisydino2	&	23370	&	69872	&	0.236898	&	2.26549	&	1.7555544	&	0.0726686	&	3.26698 \\
lemts & noisydino8a	&	31497	&	94485	&	0.30512	&	3.03009	&	2.0297282	&	0.0489356	&	4.20738 \\
lemts & noisydino	&	23370	&	69872	&	0.239336	&	2.25737	&	1.7335359	&	0.0699845	&	3.25217 \\
lemts & pig2	&	225282	&	675840	&	2.69757	&	24.441	&	10.4396925	&	0.39946	&	31.8039 \\
lemts & pig	&	3522	&	10560	&	0.0200319	&	0.306373	&	0.29780277	&	0.0225411	&	0.477153 \\
lemts & pipe	&	2820	&	8460	&	0.0143922	&	0.328995	&	0.28918437	&	0.00284439	&	0.457443 \\
lemts & rcube2	&	98306	&	294912	&	0.975693	&	11.1107	&	2.1495174	&	0.0140855	&	13.1207 \\
lemts & rcube	&	24578	&	73728	&	0.186935	&	2.79348	&	0.52618835	&	0.00214423	&	3.2175 \\
lemts & rhino2	&	128342	&	384790	&	1.44105	&	13.5052	&	6.3808746	&	0.215573	&	17.6696 \\
lemts & rhino	&	8075	&	24058	&	0.0539976	&	0.736505	&	0.5732550599999999	&	0.0331398	&	1.06554 \\
lemts & rockerArm2	&	43213	&	129639	&	0.463274	&	4.54615	&	1.9967795900000003	&	0.01904	&	5.82642 \\
lemts & rockerArm	&	40177	&	120531	&	0.392621	&	4.1855	&	1.82895265	&	0.0141119	&	5.34244 \\
lemts & rotor	&	2328	&	7104	&	0.0118651	&	0.181803	&	0.17895838000000003	&	0.0197181	&	0.2917 \\
lemts & sacrum	&	204710	&	614226	&	2.73006	&	22.9159	&	6.892954099999999	&	0.177687	&	28.8622 \\
lemts & sandal2	&	40316	&	119568	&	0.346656	&	4.06497	&	3.8798318000000003	&	0.430996	&	6.39904 \\
lemts & sandal3	&	22473	&	66039	&	0.191946	&	2.23852	&	1.6852481000000001	&	0.210204	&	3.33725 \\
lemts & sandal	&	2636	&	7608	&	0.0121956	&	0.212033	&	0.1907273	&	0.0166909	&	0.325527 \\
lemts & scapula	&	116930	&	350784	&	1.51976	&	12.8966	&	3.0576659	&	0.0464446	&	15.87 \\
lemts & screwdriver	&	27152	&	81450	&	0.246062	&	2.97392	&	1.0871207600000001	&	0.0162187	&	3.69605 \\
lemts & seabowl	&	45095	&	135303	&	0.470481	&	4.82754	&	2.1035185000000003	&	0.0734754	&	6.33133 \\
lemts & ship1	&	2526	&	7220	&	0.0122548	&	0.160322	&	0.17935572	&	0.0204451	&	0.27645 \\
lemts & ship2	&	38122	&	113189	&	0.328891	&	3.04911	&	3.2117841	&	0.473475	&	5.20903 \\
lemts & ship3	&	74544	&	222199	&	0.866528	&	6.60474	&	7.1166426	&	3.51893	&	13.8594 \\
lemts & spider	&	4675	&	13929	&	0.0240519	&	0.385193	&	0.3277413	&	0.0539168	&	0.607832 \\
lemts & tomgun2	&	65638	&	196496	&	0.65928	&	6.10129	&	4.5972224	&	0.347689	&	8.98068 \\
lemts & tomgun	&	4177	&	12305	&	0.0210423	&	0.299244	&	0.23149471	&	0.0134622	&	0.434965 \\
lemts & walleye2	&	49518	&	146582	&	0.450784	&	5.3944	&	2.9724058	&	0.528678	&	7.53503 \\
lemts & walleye	&	3343	&	9286	&	0.015999	&	0.311624	&	0.21487931	&	0.00890859	&	0.43915 \\


==> data/runtime/lemtsre_median.txt <==
lemtsre & 17674	&	124998	&	375000	&	1.37132	&	13.8532	&	82.1185687	&	0.23589	&	49.0877 \\
lemtsre & 18020	&	75122	&	225599	&	0.712752	&	3.71925	&	18.3053182	&	5.78537	&	17.5485 \\
lemtsre & 19465	&	103351	&	310989	&	1.21929	&	9.98197	&	31.180216	&	7.71385	&	30.7271 \\
lemtsre & 20304	&	928	&	2790	&	0.00443285	&	0.109334	&	0.179392521	&	0.000819184	&	0.190779 \\
lemtsre & 20306	&	300	&	894	&	0.00186617	&	0.0403681	&	0.05609658000000001	&	0.000225938	&	0.0666426 \\
lemtsre & 21362	&	1828	&	5862	&	0.00942724	&	0.219498	&	0.27644721	&	0.00384022	&	0.358885 \\
lemtsre & 21464	&	9041	&	26817	&	0.0562022	&	0.645256	&	1.325922	&	0.0344607	&	1.24579 \\
lemtsre & 21747	&	2918	&	8766	&	0.014312	&	0.152475	&	0.39399929	&	0.0238847	&	0.350326 \\
lemtsre & 21788	&	23062	&	69132	&	0.216113	&	2.22759	&	9.1950703	&	0.0418392	&	5.67307 \\
lemtsre & 22081	&	3970	&	11934	&	0.0232586	&	0.389467	&	0.70920985	&	0.0105122	&	0.679886 \\
lemtsre & 22290	&	944	&	2832	&	0.00480597	&	0.146109	&	0.692251073	&	0.000750765	&	0.394518 \\
lemtsre & 22601	&	12554	&	37704	&	0.0978637	&	1.02011	&	1.6583599	&	0.0921022	&	1.85249 \\
lemtsre & 22669	&	28738	&	86208	&	0.266206	&	3.10208	&	38.4425935	&	0.0211959	&	16.6809 \\
lemtsre & 22701	&	52784	&	158346	&	0.443993	&	6.46218	&	85.81821037	&	0.00420335	&	35.7081 \\
lemtsre & 22711	&	2820	&	8460	&	0.0142263	&	0.325344	&	0.53523744	&	0.00306647	&	0.542041 \\
lemtsre & 22808	&	9640	&	28920	&	0.0644546	&	1.026	&	1.71434126	&	0.00826306	&	1.7075 \\
lemtsre & 22826	&	56143	&	168453	&	0.532506	&	6.24147	&	95.5568603	&	0.045236	&	54.1073 \\
lemtsre & 23091	&	4120	&	12354	&	0.0197906	&	0.456615	&	3.0364516999999998	&	0.00241176	&	1.56618 \\
lemtsre & 711_dente	&	9337	&	28005	&	0.0746917	&	1.00296	&	4.35990706	&	0.00969508	&	2.80384 \\
lemtsre & armadillo	&	172974	&	518916	&	2.42363	&	19.5451	&	139.4121062	&	0.314302	&	71.1346 \\
lemtsre & armadillo_vc	&	106289	&	318861	&	1.42827	&	11.6619	&	79.3724278	&	0.192981	&	43.038 \\
lemtsre & asiandragon10a	&	954227	&	2862226	&	14.2193	&	105.156	&	3773.201108	&	4.31378	&	1559.03 \\
lemtsre & asiandragon9a	&	231606	&	694743	&	2.99142	&	24.1375	&	443.4911673	&	1.19299	&	197.654 \\
lemtsre & ballJoint	&	137062	&	411180	&	1.73397	&	15.7635	&	309.32967349999996	&	0.0253109	&	123.618 \\
lemtsre & bird2	&	11718	&	35148	&	0.0990896	&	1.13387	&	9.96102113	&	0.0312393	&	4.90653 \\
lemtsre & bird3	&	46866	&	140592	&	0.533434	&	4.76767	&	76.9846295	&	0.0634845	&	35.9021 \\
lemtsre & bird4	&	187458	&	562368	&	2.43152	&	20.5341	&	745.3410896	&	0.11649	&	289.455 \\
lemtsre & bird	&	11718	&	35148	&	0.0866639	&	1.13348	&	9.938662579999999	&	0.0295163	&	5.10097 \\
lemtsre & bmw2	&	125424	&	375531	&	1.52752	&	13.2417	&	102.28558810000001	&	7.09251	&	59.3847 \\
lemtsre & bmw	&	70536	&	211048	&	0.730521	&	6.13584	&	13.5589048	&	2.45197	&	14.8343 \\
lemtsre & boeing	&	3975	&	10811	&	0.0174008	&	0.225152	&	0.37324852000000003	&	0.0431156	&	0.432653 \\
lemtsre & brain2	&	294016	&	882048	&	3.73774	&	33.5578	&	1572.0476181000001	&	0.363866	&	630.344 \\
lemtsre & bunny	&	34834	&	104288	&	0.378472	&	3.88887	&	14.49038604	&	0.0376648	&	9.62776 \\
lemtsre & bun_zipper	&	34834	&	104288	&	0.375206	&	3.90395	&	16.4612124	&	0.0403719	&	10.2887 \\
lemtsre & bun_zipper_res2	&	8260	&	24480	&	0.0640742	&	0.87684	&	2.04406221	&	0.0143184	&	1.79418 \\
lemtsre & bun_zipper_res3	&	2000	&	5775	&	0.0102845	&	0.207335	&	0.296048544	&	0.00584953	&	0.335386 \\
lemtsre & bun_zipper_res4	&	518	&	1425	&	0.00440729	&	0.0648881	&	0.064901233	&	0.000622254	&	0.0986177 \\
lemtsre & chicken_high	&	135142	&	405420	&	1.63085	&	15.3733	&	180.0040885	&	0.0311869	&	79.7799 \\
lemtsre & cow10	&	181839	&	545481	&	2.24153	&	19.6924	&	183.990628	&	0.171496	&	94.0149 \\
lemtsre & cow2	&	185730	&	557184	&	2.14628	&	19.2193	&	127.873579	&	0.342322	&	71.9382 \\
lemtsre & cow3	&	252054	&	756090	&	3.42854	&	28.2791	&	286.1858893	&	0.353077	&	138.692 \\
lemtsre & cow9	&	136988	&	410946	&	1.5764	&	14.5873	&	120.5593901	&	0.142882	&	68.3014 \\
lemtsre & cube2	&	98306	&	294912	&	0.909317	&	11.1492	&	393.1860343	&	0.0147741	&	161.288 \\
lemtsre & dog	&	18114	&	54336	&	0.155976	&	1.85558	&	6.8991492	&	0.0410251	&	4.82602 \\
lemtsre & dragon	&	435680	&	1307182	&	6.39756	&	50.9815	&	999.5050659999999	&	2.99951	&	483.257 \\
lemtsre & dragon_vrip	&	435680	&	1307182	&	6.17161	&	50.5811	&	1002.309083	&	3.01319	&	480.513 \\
lemtsre & dragon_vrip_res2	&	102112	&	303088	&	1.23733	&	10.4952	&	160.5321278	&	0.300004	&	85.4672 \\
lemtsre & dragon_vrip_res3	&	24417	&	71126	&	0.23463	&	2.25441	&	12.7776453	&	0.0910831	&	7.90805 \\
lemtsre & dragon_vrip_res4	&	5743	&	16431	&	0.0360115	&	0.468709	&	1.4018347199999999	&	0.0295443	&	1.06294 \\
lemtsre & ele12a	&	50488	&	151470	&	0.541039	&	5.11379	&	31.0591778	&	0.0572627	&	18.0781 \\
lemtsre & ele_fine	&	173026	&	519060	&	2.24815	&	19.3916	&	171.75219249999998	&	0.140693	&	95.5484 \\
lemtsre & elk2	&	35062	&	105186	&	0.382855	&	3.63029	&	12.4223157	&	0.0537022	&	8.63242 \\
lemtsre & fertility	&	24994	&	75000	&	0.228996	&	2.47097	&	10.0954025	&	0.0490788	&	6.88582 \\
lemtsre & frog	&	37225	&	111669	&	0.37207	&	3.96362	&	7.705712999999999	&	0.118863	&	7.49174 \\
lemtsre & gargoyle	&	25002	&	75000	&	0.262681	&	2.73627	&	22.20991035	&	0.0285588	&	10.551 \\
lemtsre & grandpiano	&	2904	&	8136	&	0.0114176	&	0.188883	&	0.23697015	&	0.00439112	&	0.303539 \\
lemtsre & happy4	&	397569	&	1190310	&	6.67138	&	50.1429	&	175.7398344	&	1.67653	&	136.133 \\
lemtsre & happy	&	543822	&	1631680	&	8.01454	&	66.7491	&	2819.3039529999996	&	5.74802	&	1290.6 \\
lemtsre & heart	&	23062	&	69132	&	0.210765	&	2.23513	&	8.7386357	&	0.0429604	&	5.52098 \\
lemtsre & heptoroid	&	79056	&	237294	&	0.906505	&	7.08788	&	24.4592695	&	0.798188	&	17.5819 \\
lemtsre & hh2	&	197245	&	591230	&	2.50039	&	21.0599	&	791.4314856999999	&	0.183882	&	341.842 \\
lemtsre & hh	&	49374	&	147871	&	0.534532	&	4.96206	&	42.573537300000005	&	0.0656214	&	21.2028 \\
lemtsre & hht	&	53754	&	161109	&	0.653885	&	5.46569	&	52.45471949999999	&	0.0863384	&	26.1917 \\
lemtsre & hippo	&	40367	&	121082	&	0.433144	&	4.409	&	22.4861785	&	0.0528299	&	14.1919 \\
lemtsre & horse3	&	193934	&	581796	&	2.45537	&	21.8189	&	158.16660249999998	&	0.108712	&	81.4483 \\
lemtsre & horse9	&	89400	&	268187	&	0.988255	&	9.17558	&	38.7688949	&	0.112863	&	23.692 \\
lemtsre & horse	&	48485	&	145449	&	0.515527	&	5.25381	&	20.1919277	&	0.053337	&	14.3095 \\
lemtsre & hound2	&	200463	&	600913	&	2.27171	&	21.8131	&	172.99717489999998	&	0.400654	&	100.433 \\
lemtsre & hound	&	12578	&	37592	&	0.0927499	&	1.22283	&	2.4040895	&	0.0495978	&	2.34833 \\
lemtsre & human_hand	&	49374	&	147871	&	0.539666	&	4.98688	&	53.1663631	&	0.0724911	&	25.5134 \\
lemtsre & humerus	&	35002	&	105000	&	0.334888	&	3.66223	&	18.0609236	&	0.0224795	&	11.4477 \\
lemtsre & ico	&	40962	&	122880	&	0.358603	&	4.73165	&	11.85536742	&	0.000632897	&	11.1022 \\
lemtsre & kitten3	&	54838	&	164508	&	0.569843	&	5.83949	&	69.558055	&	0.02906	&	33.3356 \\
lemtsre & kitten	&	137098	&	411294	&	1.64743	&	15.4886	&	155.9570427	&	0.0330204	&	83.2239 \\
lemtsre & lion2	&	65648	&	196696	&	0.722347	&	6.87104	&	84.4065497	&	0.153885	&	39.8368 \\
lemtsre & lion	&	184738	&	550783	&	2.30858	&	20.8653	&	289.9002234	&	0.246195	&	153.824 \\
lemtsre & lucy	&	100697	&	302085	&	1.20119	&	10.1368	&	258.2447339	&	0.2366	&	129.411 \\
lemtsre & memento	&	26277	&	78825	&	0.259954	&	2.66679	&	10.940398799999999	&	0.0763004	&	7.78992 \\
lemtsre & micscope2	&	265410	&	792121	&	3.01385	&	30.3197	&	105.17506050000001	&	2.23406	&	75.419 \\
lemtsre & micscope	&	4146	&	12355	&	0.0215344	&	0.420185	&	0.38001476999999995	&	0.0189329	&	0.621991 \\
lemtsre & m	&	25631	&	71054	&	0.168317	&	1.27804	&	2.3647125	&	0.298032	&	2.75545 \\
lemtsre & mouse2	&	403652	&	1210944	&	4.57019	&	47.6196	&	700.161832	&	4.81858	&	329.382 \\
lemtsre & mouse	&	6311	&	18921	&	0.0406578	&	0.663597	&	1.4575502299999998	&	0.0330594	&	1.33132 \\
lemtsre & neptune	&	28052	&	84168	&	0.325618	&	2.81229	&	7.0852943999999995	&	0.18131	&	6.02483 \\
lemtsre & noisydino2	&	23370	&	69872	&	0.239569	&	2.27425	&	10.7309683	&	0.0729014	&	6.48872 \\
lemtsre & noisydino8a	&	31497	&	94485	&	0.297061	&	3.11563	&	12.252206600000001	&	0.0471786	&	8.20541 \\
lemtsre & noisydino	&	23370	&	69872	&	0.224821	&	2.29065	&	8.604226299999999	&	0.0709621	&	5.64819 \\
lemtsre & pig2	&	225282	&	675840	&	2.72665	&	24.8316	&	605.5322007999999	&	0.371521	&	263.392 \\
lemtsre & pig	&	3522	&	10560	&	0.0225073	&	0.321566	&	0.8738244800000001	&	0.0193093	&	0.691139 \\
lemtsre & pipe	&	2820	&	8460	&	0.0141121	&	0.330056	&	0.5534025399999999	&	0.00302953	&	0.548203 \\
lemtsre & rcube2	&	98306	&	294912	&	0.957622	&	11.2195	&	290.5657474	&	0.0141489	&	112.106 \\
lemtsre & rcube	&	24578	&	73728	&	0.186343	&	2.73657	&	26.16274622	&	0.00325034	&	12.4695 \\
lemtsre & rhino2	&	128342	&	384790	&	1.49791	&	13.6509	&	60.4732649	&	0.194847	&	37.9173 \\
lemtsre & rhino	&	8075	&	24058	&	0.0550556	&	0.753583	&	1.2057662299999998	&	0.0322832	&	1.30908 \\
lemtsre & rockerArm2	&	43213	&	129639	&	0.456559	&	4.58145	&	66.9979524	&	0.0162718	&	29.0868 \\
lemtsre & rockerArm	&	40177	&	120531	&	0.408596	&	4.26244	&	51.702408600000005	&	0.015471	&	22.9188 \\
lemtsre & rotor	&	2328	&	7104	&	0.0118522	&	0.198947	&	0.36501743	&	0.0165586	&	0.369002 \\
lemtsre & sacrum	&	204710	&	614226	&	2.79154	&	23.159	&	116.63804139999999	&	0.16552	&	76.8717 \\
lemtsre & sandal2	&	40316	&	119568	&	0.338608	&	4.03796	&	14.304221400000001	&	0.455846	&	10.1779 \\
lemtsre & sandal3	&	22473	&	66039	&	0.186965	&	2.22916	&	8.797329	&	0.220438	&	6.41375 \\
lemtsre & sandal	&	2636	&	7608	&	0.0138164	&	0.22056	&	0.3712727	&	0.0136537	&	0.404384 \\
lemtsre & scapula	&	116930	&	350784	&	1.45691	&	12.9657	&	367.59224729999994	&	0.0444788	&	150.614 \\
lemtsre & screwdriver	&	27152	&	81450	&	0.262213	&	2.95429	&	30.4002597	&	0.018619	&	15.6084 \\
lemtsre & seabowl	&	45095	&	135303	&	0.483069	&	4.74396	&	116.7622538	&	0.0820866	&	47.1771 \\
lemtsre & ship1	&	2526	&	7220	&	0.0121461	&	0.171229	&	0.26503531	&	0.0175537	&	0.311813 \\
lemtsre & ship2	&	38122	&	113189	&	0.350158	&	3.15584	&	8.451316400000001	&	0.448544	&	7.16877 \\
lemtsre & ship3	&	74544	&	222199	&	0.876059	&	6.80944	&	21.335643299999997	&	3.25697	&	19.3871 \\
lemtsre & spider	&	4675	&	13929	&	0.0269439	&	0.402015	&	0.5339585	&	0.0517603	&	0.706094 \\
lemtsre & tomgun2	&	65638	&	196496	&	0.679304	&	6.20515	&	25.0599905	&	0.341305	&	17.5381 \\
lemtsre & tomgun	&	4177	&	12305	&	0.0214173	&	0.304896	&	0.54380514	&	0.0127267	&	0.565399 \\
lemtsre & walleye2	&	49518	&	146582	&	0.463317	&	5.39765	&	28.3879998	&	0.387213	&	18.4713 \\
lemtsre & walleye	&	3343	&	9286	&	0.0172164	&	0.308309	&	0.65003817	&	0.00728063	&	0.603336 \\


==> data/runtime/ran_median.txt <==
ran & 17674	&	124998	&	375000	&	1.44075	&	13.7179	&	3.1560004	&	0.305514	&	16.9387 \\
ran & 18020	&	75122	&	225599	&	0.847645	&	5.00417	&	5.7635529000000005	&	17.0857	&	25.4717 \\
ran & 19465	&	103351	&	310989	&	1.32013	&	9.68969	&	10.965637	&	13.099	&	28.5996 \\
ran & 20304	&	928	&	2790	&	0.00467755	&	0.103331	&	0.028988761000000002	&	0.00084524	&	0.123318 \\
ran & 20306	&	300	&	894	&	0.00194164	&	0.0338288	&	0.013897778	&	0.000343657	&	0.0443665 \\
ran & 21362	&	1828	&	5862	&	0.0108016	&	0.219711	&	0.04111902	&	0.00375066	&	0.257899 \\
ran & 21464	&	9041	&	26817	&	0.0581384	&	0.61297	&	0.36556500000000003	&	0.0661738	&	0.912958 \\
ran & 21747	&	2918	&	8766	&	0.0170862	&	0.161646	&	0.12053483000000001	&	0.0362245	&	0.274207 \\
ran & 21788	&	23062	&	69132	&	0.238867	&	2.18608	&	0.6468593	&	0.0607058	&	2.77295 \\
ran & 22081	&	3970	&	11934	&	0.0236739	&	0.38255	&	0.14373121	&	0.0216675	&	0.490329 \\
ran & 22290	&	944	&	2832	&	0.00486582	&	0.100191	&	0.027180809	&	0.00114054	&	0.1208 \\
ran & 22601	&	12554	&	37704	&	0.110432	&	0.995448	&	0.49617239999999996	&	0.163079	&	1.49507 \\
ran & 22669	&	28738	&	86208	&	0.295408	&	3.19379	&	0.45223474	&	0.0206004	&	3.78011 \\
ran & 22701	&	52784	&	158346	&	0.560414	&	6.79846	&	0.43896085	&	0.0132925	&	7.70416 \\
ran & 22711	&	2820	&	8460	&	0.0152176	&	0.34789	&	0.10272812	&	0.00309045	&	0.417249 \\
ran & 22808	&	9640	&	28920	&	0.0690606	&	0.925757	&	0.3278297	&	0.040682	&	1.17468 \\
ran & 22826	&	56143	&	168453	&	0.63958	&	6.54528	&	0.8811759	&	0.0532048	&	7.74749 \\
ran & 23091	&	4120	&	12354	&	0.0233043	&	0.475727	&	0.11286526	&	0.00622463	&	0.563873 \\
ran & 711_dente	&	9337	&	28005	&	0.0716363	&	1.03092	&	0.20931085	&	0.00796296	&	1.22621 \\
ran & armadillo	&	172974	&	518916	&	2.58646	&	20.3286	&	4.187297200000001	&	0.295679	&	25.1724 \\
ran & armadillo_vc	&	106289	&	318861	&	1.5481	&	12.2631	&	2.3553375	&	0.200968	&	15.1371 \\
ran & asiandragon10a	&	954227	&	2862226	&	14.9161	&	110.619	&	118.413775	&	5.09353	&	174.21 \\
ran & asiandragon9a	&	231606	&	694743	&	3.04376	&	25.73	&	10.1447075	&	1.09411	&	34.1349 \\
ran & ballJoint	&	137062	&	411180	&	1.78317	&	16.3869	&	1.3537804	&	0.032989	&	19.012 \\
ran & bird2	&	11718	&	35148	&	0.102947	&	1.23872	&	0.29399255999999996	&	0.0297333	&	1.49333 \\
ran & bird3	&	46866	&	140592	&	0.531311	&	5.11017	&	0.9125201	&	0.0703534	&	6.18518 \\
ran & bird4	&	187458	&	562368	&	2.57036	&	21.5666	&	3.2608227000000003	&	0.121784	&	26.0085 \\
ran & bird	&	11718	&	35148	&	0.103415	&	1.23632	&	0.30803223	&	0.0288877	&	1.509 \\
ran & bmw2	&	125424	&	375531	&	1.66625	&	14.7791	&	10.001650399999999	&	8.32971	&	28.7867 \\
ran & bmw	&	70536	&	211048	&	0.785669	&	6.21189	&	4.2054529	&	4.22169	&	13.0778 \\
ran & boeing	&	3975	&	10811	&	0.0203059	&	0.165299	&	0.14883128	&	0.0681778	&	0.322132 \\
ran & brain2	&	294016	&	882048	&	3.87283	&	35.404	&	7.2567175	&	0.242134	&	42.859 \\
ran & bunny	&	34834	&	104288	&	0.38893	&	3.94278	&	0.5761398099999999	&	0.0482892	&	4.65979 \\
ran & bun_zipper	&	34834	&	104288	&	0.395813	&	3.92866	&	0.55672591	&	0.0498768	&	4.67745 \\
ran & bun_zipper_res2	&	8260	&	24480	&	0.0642464	&	0.89475	&	0.19057604	&	0.0191242	&	1.07782 \\
ran & bun_zipper_res3	&	2000	&	5775	&	0.0109394	&	0.210699	&	0.04427279	&	0.00749009	&	0.254626 \\
ran & bun_zipper_res4	&	518	&	1425	&	0.00427719	&	0.0478228	&	0.016128590999999998	&	0.000632166	&	0.0628188 \\
ran & chicken_high	&	135142	&	405420	&	1.66688	&	15.735	&	1.4247452999999999	&	0.0396447	&	18.3213 \\
ran & cow10	&	181839	&	545481	&	2.39207	&	20.3225	&	4.7112453	&	0.270923	&	25.2852 \\
ran & cow2	&	185730	&	557184	&	2.41392	&	20.8156	&	4.3096899	&	0.243918	&	25.6496 \\
ran & cow3	&	252054	&	756090	&	3.5667	&	29.3894	&	6.918402100000001	&	0.466595	&	36.6236 \\
ran & cow9	&	136988	&	410946	&	1.71143	&	15.1729	&	3.0776462	&	0.191578	&	18.601 \\
ran & cube2	&	98306	&	294912	&	1.13906	&	11.7496	&	0.69945291	&	0.0160455	&	13.4634 \\
ran & dog	&	18114	&	54336	&	0.170532	&	1.89986	&	0.47715605	&	0.046635	&	2.3422 \\
ran & dragon	&	435680	&	1307182	&	6.59959	&	53.1132	&	28.694691100000004	&	3.58444	&	74.8014 \\
ran & dragon_vrip	&	435680	&	1307182	&	6.55808	&	53.1233	&	29.5069877	&	3.38666	&	74.6682 \\
ran & dragon_vrip_res2	&	102112	&	303088	&	1.34871	&	11.4027	&	2.4112516	&	0.225823	&	14.0986 \\
ran & dragon_vrip_res3	&	24417	&	71126	&	0.257255	&	2.54132	&	0.45970253	&	0.0647191	&	3.09636 \\
ran & dragon_vrip_res4	&	5743	&	16431	&	0.0408031	&	0.52181	&	0.16580487	&	0.0238805	&	0.662164 \\
ran & ele12a	&	50488	&	151470	&	0.567395	&	5.47248	&	0.9919042	&	0.0646373	&	6.60505 \\
ran & ele_fine	&	173026	&	519060	&	2.34219	&	19.8558	&	3.7238493000000004	&	0.179373	&	24.2492 \\
ran & elk2	&	35062	&	105186	&	0.390291	&	3.75499	&	0.6360859300000001	&	0.0473731	&	4.53979 \\
ran & fertility	&	24994	&	75000	&	0.246332	&	2.59143	&	0.5975496	&	0.0492875	&	3.20801 \\
ran & frog	&	37225	&	111669	&	0.424359	&	4.02381	&	0.9634176999999999	&	0.160751	&	5.07468 \\
ran & gargoyle	&	25002	&	75000	&	0.301589	&	2.87682	&	0.42171617999999994	&	0.0296701	&	3.42037 \\
ran & grandpiano	&	2904	&	8136	&	0.0133923	&	0.198347	&	0.07289884	&	0.01091	&	0.261272 \\
ran & happy4	&	397569	&	1190310	&	7.11791	&	51.9639	&	24.841186399999998	&	3.59368	&	72.5482 \\
ran & happy	&	543822	&	1631680	&	8.45827	&	68.9775	&	45.059266	&	5.11503	&	99.2718 \\
ran & heart	&	23062	&	69132	&	0.238095	&	2.16986	&	0.6640413000000001	&	0.0623594	&	2.77633 \\
ran & heptoroid	&	79056	&	237294	&	0.993753	&	7.95911	&	3.0177242	&	0.754098	&	10.9776 \\
ran & hh2	&	197245	&	591230	&	2.68623	&	21.9631	&	4.515293399999999	&	0.196224	&	27.0586 \\
ran & hh	&	49374	&	147871	&	0.563045	&	5.33859	&	0.9801008	&	0.0633018	&	6.49409 \\
ran & hht	&	53754	&	161109	&	0.654236	&	5.85123	&	1.0457987	&	0.0760692	&	7.10419 \\
ran & hippo	&	40367	&	121082	&	0.451704	&	4.5876	&	0.7151662999999999	&	0.0580327	&	5.46294 \\
ran & horse3	&	193934	&	581796	&	2.58858	&	22.7359	&	4.3000903	&	0.235997	&	27.7714 \\
ran & horse9	&	89400	&	268187	&	1.11124	&	9.8349	&	1.9479437	&	0.126482	&	12.0654 \\
ran & horse	&	48485	&	145449	&	0.549652	&	5.37013	&	1.1194680000000001	&	0.073916	&	6.54782 \\
ran & hound2	&	200463	&	600913	&	2.66794	&	22.6589	&	5.4378455	&	0.429861	&	28.244 \\
ran & hound	&	12578	&	37592	&	0.107052	&	1.2461	&	0.4112835	&	0.0615477	&	1.59593 \\
ran & human_hand	&	49374	&	147871	&	0.550056	&	5.42391	&	0.9111438	&	0.0640576	&	6.49294 \\
ran & humerus	&	35002	&	105000	&	0.372028	&	3.84095	&	0.7041222699999999	&	0.02449	&	4.61595 \\
ran & ico	&	40962	&	122880	&	0.425386	&	4.72293	&	0.27390278	&	0.00479561	&	5.37282 \\
ran & kitten3	&	54838	&	164508	&	0.631567	&	6.08082	&	0.6538400999999999	&	0.0354088	&	7.13728 \\
ran & kitten	&	137098	&	411294	&	1.71948	&	15.7143	&	1.8270978	&	0.0523871	&	18.4633 \\
ran & lion2	&	65648	&	196696	&	0.745436	&	7.20222	&	1.362081	&	0.167208	&	8.81491 \\
ran & lion	&	184738	&	550783	&	2.38923	&	21.3514	&	4.0188689	&	0.275849	&	26.0542 \\
ran & lucy	&	100697	&	302085	&	1.2663	&	11.0625	&	2.3022696000000002	&	0.204619	&	13.6691 \\
ran & memento	&	26277	&	78825	&	0.271881	&	2.73333	&	0.7841005	&	0.086702	&	3.44195 \\
ran & micscope2	&	265410	&	792121	&	3.44715	&	31.4536	&	14.47182	&	3.27805	&	44.011 \\
ran & micscope	&	4146	&	12355	&	0.021807	&	0.337679	&	0.14648668	&	0.0304593	&	0.462196 \\
ran & m	&	25631	&	71054	&	0.199232	&	1.22434	&	1.0193634	&	0.790788	&	2.69299 \\
ran & mouse2	&	403652	&	1210944	&	5.79312	&	48.881	&	20.278915	&	4.55661	&	67.8012 \\
ran & mouse	&	6311	&	18921	&	0.0476701	&	0.690207	&	0.24581051999999998	&	0.0539244	&	0.908754 \\
ran & neptune	&	28052	&	84168	&	0.310613	&	2.90185	&	0.9607643	&	0.199771	&	3.84776 \\
ran & noisydino2	&	23370	&	69872	&	0.248627	&	2.39981	&	0.6509787	&	0.077775	&	3.00872 \\
ran & noisydino8a	&	31497	&	94485	&	0.317944	&	3.23277	&	0.7738609999999999	&	0.0540704	&	3.9816 \\
ran & noisydino	&	23370	&	69872	&	0.254016	&	2.42643	&	0.5974005	&	0.0736397	&	3.02518 \\
ran & pig2	&	225282	&	675840	&	3.113	&	26.1503	&	5.0090716	&	0.295973	&	32.0949 \\
ran & pig	&	3522	&	10560	&	0.0219246	&	0.29796	&	0.13428793	&	0.0265241	&	0.409092 \\
ran & pipe	&	2820	&	8460	&	0.0154838	&	0.345752	&	0.10705447000000001	&	0.00322852	&	0.417117 \\
ran & rcube2	&	98306	&	294912	&	1.16145	&	11.7263	&	0.92232812	&	0.019922	&	13.4612 \\
ran & rcube	&	24578	&	73728	&	0.218675	&	2.93827	&	0.16755738	&	0.00237751	&	3.32723 \\
ran & rhino2	&	128342	&	384790	&	1.59496	&	14.0709	&	3.1622494999999997	&	0.274964	&	17.4227 \\
ran & rhino	&	8075	&	24058	&	0.0533471	&	0.74992	&	0.27356619	&	0.0405111	&	0.977349 \\
ran & rockerArm2	&	43213	&	129639	&	0.488861	&	4.99437	&	0.44424611	&	0.0096507	&	5.79604 \\
ran & rockerArm	&	40177	&	120531	&	0.441739	&	4.61344	&	0.5408342700000001	&	0.0138926	&	5.39492 \\
ran & rotor	&	2328	&	7104	&	0.0137363	&	0.174725	&	0.07631283	&	0.0231233	&	0.252235 \\
ran & sacrum	&	204710	&	614226	&	2.94447	&	24.0864	&	4.6089415	&	0.225826	&	29.5187 \\
ran & sandal2	&	40316	&	119568	&	0.407249	&	3.95915	&	1.7410092000000001	&	0.477547	&	5.6507 \\
ran & sandal3	&	22473	&	66039	&	0.19866	&	2.26301	&	0.8373522999999999	&	0.275061	&	3.12647 \\
ran & sandal	&	2636	&	7608	&	0.0135043	&	0.210361	&	0.10417862	&	0.0220895	&	0.296924 \\
ran & scapula	&	116930	&	350784	&	1.58497	&	13.5727	&	1.5142211	&	0.0600204	&	16.0608 \\
ran & screwdriver	&	27152	&	81450	&	0.280562	&	3.05517	&	0.43447838	&	0.0194816	&	3.57314 \\
ran & seabowl	&	45095	&	135303	&	0.532991	&	5.11932	&	0.7497250000000001	&	0.0770034	&	6.12051 \\
ran & ship1	&	2526	&	7220	&	0.0132268	&	0.16352	&	0.09592458	&	0.025648	&	0.248041 \\
ran & ship2	&	38122	&	113189	&	0.383737	&	3.41506	&	1.4281163000000001	&	0.63002	&	5.09343 \\
ran & ship3	&	74544	&	222199	&	0.914511	&	6.9906	&	3.7932208999999997	&	4.27211	&	13.7661 \\
ran & spider	&	4675	&	13929	&	0.0282515	&	0.367174	&	0.20193432	&	0.0712155	&	0.557842 \\
ran & tomgun2	&	65638	&	196496	&	0.736857	&	6.56047	&	2.2548324	&	0.439156	&	8.75498 \\
ran & tomgun	&	4177	&	12305	&	0.0233852	&	0.324037	&	0.16729274	&	0.0236789	&	0.445279 \\
ran & walleye2	&	49518	&	146582	&	0.510965	&	5.64718	&	1.3179824	&	0.606773	&	7.38578 \\
ran & walleye	&	3343	&	9286	&	0.0172055	&	0.331704	&	0.10255052999999999	&	0.0126692	&	0.41927 \\


==> data/runtime/rants_median.txt <==
rants & 17674	&	124998	&	375000	&	1.51942	&	13.8303	&	5.6315389	&	0.271996	&	17.9665 \\
rants & 18020	&	75122	&	225599	&	0.905175	&	4.93444	&	10.9810061	&	11.3287	&	21.5098 \\
rants & 19465	&	103351	&	310989	&	1.32962	&	9.83495	&	17.121167	&	11.2092	&	29.1491 \\
rants & 20304	&	928	&	2790	&	0.00464061	&	0.10527	&	0.065060987	&	0.00087012	&	0.139149 \\
rants & 20306	&	300	&	894	&	0.00166316	&	0.0357423	&	0.028040757000000003	&	0.000392115	&	0.0512682 \\
rants & 21362	&	1828	&	5862	&	0.0106473	&	0.217107	&	0.10640604999999999	&	0.00392618	&	0.281587 \\
rants & 21464	&	9041	&	26817	&	0.0630226	&	0.637539	&	0.7645459	&	0.0583727	&	1.07355 \\
rants & 21747	&	2918	&	8766	&	0.0160481	&	0.173659	&	0.28595196	&	0.0334857	&	0.352267 \\
rants & 21788	&	23062	&	69132	&	0.241363	&	2.20131	&	1.3435625	&	0.0563228	&	3.04615 \\
rants & 22081	&	3970	&	11934	&	0.0270418	&	0.389539	&	0.30440543000000003	&	0.0186084	&	0.56458 \\
rants & 22290	&	944	&	2832	&	0.00447618	&	0.103583	&	0.05728843499999999	&	0.00086571	&	0.133679 \\
rants & 22601	&	12554	&	37704	&	0.114578	&	1.00464	&	1.0777572	&	0.146833	&	1.72904 \\
rants & 22669	&	28738	&	86208	&	0.281791	&	3.22487	&	0.85553119	&	0.0201327	&	3.97138 \\
rants & 22701	&	52784	&	158346	&	0.565854	&	6.81366	&	0.82081577	&	0.011589	&	7.86077 \\
rants & 22711	&	2820	&	8460	&	0.0154046	&	0.348769	&	0.20345123	&	0.00290552	&	0.455355 \\
rants & 22808	&	9640	&	28920	&	0.0727123	&	0.935339	&	0.6979692000000001	&	0.0393931	&	1.31833 \\
rants & 22826	&	56143	&	168453	&	0.62851	&	6.61695	&	1.743887	&	0.0498323	&	8.17687 \\
rants & 23091	&	4120	&	12354	&	0.0235805	&	0.478935	&	0.2386176	&	0.00520946	&	0.611751 \\
rants & 711_dente	&	9337	&	28005	&	0.0682556	&	1.03223	&	0.45659175	&	0.00886938	&	1.32854 \\
rants & armadillo	&	172974	&	518916	&	2.56835	&	20.237	&	6.950330699999999	&	0.278587	&	26.2118 \\
rants & armadillo_vc	&	106289	&	318861	&	1.50957	&	12.2347	&	4.2537080000000005	&	0.191544	&	15.7084 \\
rants & asiandragon10a	&	954227	&	2862226	&	14.8523	&	110.128	&	128.897	&	4.11442	&	178.095 \\
rants & asiandragon9a	&	231606	&	694743	&	3.04743	&	25.7699	&	13.7163981	&	0.99665	&	35.3255 \\
rants & ballJoint	&	137062	&	411180	&	1.78491	&	16.3911	&	1.7806057	&	0.0266856	&	19.1947 \\
rants & bird2	&	11718	&	35148	&	0.100427	&	1.22938	&	0.64563744	&	0.027516	&	1.63247 \\
rants & bird3	&	46866	&	140592	&	0.56392	&	5.10673	&	1.8368512	&	0.0647782	&	6.5535 \\
rants & bird4	&	187458	&	562368	&	2.55442	&	21.6647	&	4.9397387	&	0.122273	&	26.9175 \\
rants & bird	&	11718	&	35148	&	0.0953835	&	1.26128	&	0.59293942	&	0.0261176	&	1.62886 \\
rants & bmw2	&	125424	&	375531	&	1.67422	&	14.7371	&	14.1313868	&	7.75016	&	29.6783 \\
rants & bmw	&	70536	&	211048	&	0.778198	&	6.08965	&	7.1945815	&	3.96277	&	13.8663 \\
rants & boeing	&	3975	&	10811	&	0.0199833	&	0.174414	&	0.29171738	&	0.0560609	&	0.379906 \\
rants & brain2	&	294016	&	882048	&	3.8675	&	35.4227	&	8.8962042	&	0.205099	&	43.602 \\
rants & bunny	&	34834	&	104288	&	0.387914	&	3.95071	&	1.0338734499999997	&	0.0427472	&	4.8451 \\
rants & bun_zipper	&	34834	&	104288	&	0.388368	&	3.94819	&	1.0401540800000002	&	0.0414179	&	4.86001 \\
rants & bun_zipper_res2	&	8260	&	24480	&	0.0599169	&	0.917377	&	0.36619684999999996	&	0.0194122	&	1.15117 \\
rants & bun_zipper_res3	&	2000	&	5775	&	0.0106716	&	0.218588	&	0.09114108000000001	&	0.00741751	&	0.277493 \\
rants & bun_zipper_res4	&	518	&	1425	&	0.00266512	&	0.0474961	&	0.039724237999999995	&	0.000647358	&	0.0691996 \\
rants & chicken_high	&	135142	&	405420	&	1.70964	&	15.5793	&	2.1982914	&	0.0361963	&	18.5261 \\
rants & cow10	&	181839	&	545481	&	2.35069	&	20.4426	&	7.090901	&	0.255616	&	26.3172 \\
rants & cow2	&	185730	&	557184	&	2.32767	&	20.7788	&	8.002403200000002	&	0.258432	&	27.0757 \\
rants & cow3	&	252054	&	756090	&	3.49365	&	29.2098	&	10.2537024	&	0.43131	&	37.8084 \\
rants & cow9	&	136988	&	410946	&	1.67947	&	15.222	&	4.7907872000000005	&	0.181913	&	19.3623 \\
rants & cube2	&	98306	&	294912	&	1.11568	&	11.7091	&	1.0584126	&	0.0128255	&	13.4818 \\
rants & dog	&	18114	&	54336	&	0.172846	&	1.87437	&	1.14529345	&	0.0437624	&	2.55227 \\
rants & dragon	&	435680	&	1307182	&	6.57396	&	53.1072	&	32.8637648	&	2.94426	&	75.6657 \\
rants & dragon_vrip	&	435680	&	1307182	&	6.60268	&	53.185	&	33.5037158	&	2.90833	&	76.3713 \\
rants & dragon_vrip_res2	&	102112	&	303088	&	1.34066	&	11.388	&	3.4398946	&	0.206048	&	14.5805 \\
rants & dragon_vrip_res3	&	24417	&	71126	&	0.247254	&	2.53956	&	0.8328400499999999	&	0.0623062	&	3.22448 \\
rants & dragon_vrip_res4	&	5743	&	16431	&	0.0395807	&	0.522348	&	0.34013445	&	0.0253266	&	0.729468 \\
rants & ele12a	&	50488	&	151470	&	0.568422	&	5.48872	&	1.9317238	&	0.0594989	&	7.03106 \\
rants & ele_fine	&	173026	&	519060	&	2.39613	&	19.6922	&	5.8782888	&	0.178253	&	25.1553 \\
rants & elk2	&	35062	&	105186	&	0.427356	&	3.76634	&	1.26710941	&	0.0445614	&	4.80187 \\
rants & fertility	&	24994	&	75000	&	0.255649	&	2.59813	&	1.40489303	&	0.0506593	&	3.47801 \\
rants & frog	&	37225	&	111669	&	0.425933	&	4.05106	&	1.9539112	&	0.138388	&	5.46319 \\
rants & gargoyle	&	25002	&	75000	&	0.260831	&	2.84565	&	0.8900971900000001	&	0.02917	&	3.54012 \\
rants & grandpiano	&	2904	&	8136	&	0.0134415	&	0.204916	&	0.15791655999999998	&	0.0089981	&	0.298413 \\
rants & happy4	&	397569	&	1190310	&	7.18193	&	52.158	&	28.471527100000003	&	2.99314	&	73.694 \\
rants & happy	&	543822	&	1631680	&	8.48674	&	69.1169	&	46.2292827	&	4.09538	&	98.9522 \\
rants & heart	&	23062	&	69132	&	0.237237	&	2.25475	&	1.3455139000000003	&	0.0595571	&	3.1121 \\
rants & heptoroid	&	79056	&	237294	&	0.960918	&	7.74015	&	6.746340399999999	&	0.676477	&	11.9768 \\
rants & hh2	&	197245	&	591230	&	2.60133	&	22.0473	&	6.771859	&	0.179077	&	27.9749 \\
rants & hh	&	49374	&	147871	&	0.565518	&	5.3297	&	1.7353819	&	0.0633707	&	6.8057 \\
rants & hht	&	53754	&	161109	&	0.681467	&	5.8768	&	2.127496	&	0.0794078	&	7.68544 \\
rants & hippo	&	40367	&	121082	&	0.469421	&	4.61609	&	1.4791610999999998	&	0.055343	&	5.80818 \\
rants & horse3	&	193934	&	581796	&	2.52841	&	22.743	&	6.864873800000001	&	0.220465	&	28.7109 \\
rants & horse9	&	89400	&	268187	&	1.07349	&	9.7613	&	3.7352385999999997	&	0.122389	&	12.7226 \\
rants & horse	&	48485	&	145449	&	0.540478	&	5.36773	&	2.3624017999999998	&	0.0707612	&	6.94763 \\
rants & hound2	&	200463	&	600913	&	2.51485	&	22.5704	&	8.597817299999999	&	0.385678	&	29.2508 \\
rants & hound	&	12578	&	37592	&	0.112005	&	1.26359	&	0.9460294	&	0.0563438	&	1.78693 \\
rants & human_hand	&	49374	&	147871	&	0.559065	&	5.37243	&	1.7085293000000001	&	0.0633196	&	6.78122 \\
rants & humerus	&	35002	&	105000	&	0.375729	&	3.80783	&	1.44078603	&	0.0265909	&	4.93989 \\
rants & ico	&	40962	&	122880	&	0.423743	&	4.71549	&	0.39146111	&	0.00372897	&	5.39885 \\
rants & kitten3	&	54838	&	164508	&	0.597559	&	6.16052	&	1.11696395	&	0.0321505	&	7.39742 \\
rants & kitten	&	137098	&	411294	&	1.70692	&	15.7806	&	2.5091421	&	0.0522349	&	18.8174 \\
rants & lion2	&	65648	&	196696	&	0.771551	&	7.20751	&	2.7173372999999996	&	0.146385	&	9.32054 \\
rants & lion	&	184738	&	550783	&	2.33199	&	21.2455	&	5.985545	&	0.251211	&	26.7569 \\
rants & lucy	&	100697	&	302085	&	1.30492	&	11.0881	&	3.7927232	&	0.184679	&	14.2484 \\
rants & memento	&	26277	&	78825	&	0.274362	&	2.69551	&	1.720062	&	0.0787682	&	3.74279 \\
rants & micscope2	&	265410	&	792121	&	3.46099	&	31.4682	&	21.9216233	&	2.82134	&	46.3706 \\
rants & micscope	&	4146	&	12355	&	0.0226829	&	0.344293	&	0.28068578	&	0.0258032	&	0.516159 \\
rants & m	&	25631	&	71054	&	0.197568	&	1.22865	&	1.8756598	&	0.588938	&	2.87978 \\
rants & mouse2	&	403652	&	1210944	&	5.68606	&	48.9188	&	27.508847	&	3.90583	&	69.8124 \\
rants & mouse	&	6311	&	18921	&	0.0478899	&	0.714357	&	0.53552714	&	0.0461786	&	1.03249 \\
rants & neptune	&	28052	&	84168	&	0.302235	&	2.89143	&	2.1226648000000004	&	0.180328	&	4.21273 \\
rants & noisydino2	&	23370	&	69872	&	0.238216	&	2.40528	&	1.3473496999999999	&	0.0736031	&	3.25556 \\
rants & noisydino8a	&	31497	&	94485	&	0.319432	&	3.27195	&	1.5708751	&	0.0550426	&	4.30799 \\
rants & noisydino	&	23370	&	69872	&	0.241173	&	2.46404	&	1.2419676	&	0.0666419	&	3.26598 \\
rants & pig2	&	225282	&	675840	&	2.98325	&	26.2421	&	8.523772600000001	&	0.291548	&	33.5592 \\
rants & pig	&	3522	&	10560	&	0.0216894	&	0.31076	&	0.32370288	&	0.0243702	&	0.489553 \\
rants & pipe	&	2820	&	8460	&	0.0153739	&	0.344887	&	0.21185442	&	0.00294785	&	0.454243 \\
rants & rcube2	&	98306	&	294912	&	1.1425	&	11.7257	&	1.58011085	&	0.0188855	&	13.8021 \\
rants & rcube	&	24578	&	73728	&	0.239768	&	2.9435	&	0.36808781	&	0.00349007	&	3.39763 \\
rants & rhino2	&	128342	&	384790	&	1.56873	&	14.0787	&	5.7219152	&	0.256764	&	18.3003 \\
rants & rhino	&	8075	&	24058	&	0.0507542	&	0.749847	&	0.6056716600000001	&	0.0376081	&	1.09128 \\
rants & rockerArm2	&	43213	&	129639	&	0.494568	&	4.94005	&	1.05359038	&	0.0118586	&	6.05104 \\
rants & rockerArm	&	40177	&	120531	&	0.4327	&	4.57234	&	1.1175404599999998	&	0.0145231	&	5.58779 \\
rants & rotor	&	2328	&	7104	&	0.0122934	&	0.178311	&	0.16633293999999998	&	0.0200127	&	0.286401 \\
rants & sacrum	&	204710	&	614226	&	2.89005	&	24.3209	&	6.2554293	&	0.208011	&	30.3829 \\
rants & sandal2	&	40316	&	119568	&	0.407903	&	3.97361	&	3.7737998	&	0.407967	&	6.32052 \\
rants & sandal3	&	22473	&	66039	&	0.207927	&	2.33605	&	1.7057541999999999	&	0.243178	&	3.49983 \\
rants & sandal	&	2636	&	7608	&	0.0137616	&	0.210581	&	0.21702775	&	0.01941	&	0.340244 \\
rants & scapula	&	116930	&	350784	&	1.57	&	13.6584	&	2.0134767	&	0.0531201	&	16.2985 \\
rants & screwdriver	&	27152	&	81450	&	0.256369	&	3.05094	&	0.81222981	&	0.0173781	&	3.69135 \\
rants & seabowl	&	45095	&	135303	&	0.510485	&	5.13862	&	1.5559945000000002	&	0.0747647	&	6.44908 \\
rants & ship1	&	2526	&	7220	&	0.0130249	&	0.167295	&	0.19906421000000002	&	0.0254072	&	0.295082 \\
rants & ship2	&	38122	&	113189	&	0.384456	&	3.32475	&	3.1090212000000004	&	0.557954	&	5.55316 \\
rants & ship3	&	74544	&	222199	&	0.911594	&	6.98024	&	7.012197100000001	&	3.57411	&	14.2442 \\
rants & spider	&	4675	&	13929	&	0.0275218	&	0.382756	&	0.38824973	&	0.0637424	&	0.635215 \\
rants & tomgun2	&	65638	&	196496	&	0.733387	&	6.61476	&	4.5860140000000005	&	0.403861	&	9.54746 \\
rants & tomgun	&	4177	&	12305	&	0.0229098	&	0.324438	&	0.31030034	&	0.0211898	&	0.510251 \\
rants & walleye2	&	49518	&	146582	&	0.525914	&	5.68275	&	2.4174687	&	0.533852	&	7.7538 \\
rants & walleye	&	3343	&	9286	&	0.017734	&	0.343953	&	0.20327849	&	0.0111838	&	0.470578 \\

